Tekum: Balanced Ternary Tapered Precision Real Arithmetic

In light of recent hardware advances, it is striking that real arithmetic in balanced ternary logic has received almost no attention in the literature. This is particularly surprising given ternary logic's promising properties, which could open new avenues for energy-efficient computing and offer novel strategies for overcoming the memory wall. This paper revisits the concept of tapered precision arithmetic, as used in posit and takum formats, and introduces a new scheme for balanced ternary logic: tekum arithmetic. Several fundamental design challenges are addressed along the way. The proposed format is evaluated and shown to exhibit highly promising characteristics. In many respects, it outperforms both posits and takums. As ternary hardware matures, this work represents a crucial step toward unlocking the full potential of real-number computation in ternary systems, laying the groundwork for a new class of number formats designed from the ground up for a new category of next-generation hardware.

==> code/dynamic_range-3-optimistic.csv <==
n,tekum-min,tekum-max
2.000000e+00,1.234568e-02,8.100000e+01
4.000000e+00,9.857873e-53,1.014418e+52
6.000000e+00,8.612797e-83,1.161063e+82
8.000000e+00,1.458585e-87,6.855961e+86
1.000000e+01,3.694282e-88,2.706886e+87
1.200000e+01,3.694282e-88,2.706886e+87
1.400000e+01,3.694282e-88,2.706886e+87
1.600000e+01,3.694282e-88,2.706886e+87
1.800000e+01,3.694282e-88,2.706886e+87
2.000000e+01,3.694282e-88,2.706886e+87
2.200000e+01,3.694282e-88,2.706886e+87
2.400000e+01,3.694282e-88,2.706886e+87
2.600000e+01,3.694282e-88,2.706886e+87
2.800000e+01,3.694282e-88,2.706886e+87
3.000000e+01,3.694282e-88,2.706886e+87
3.200000e+01,3.694282e-88,2.706886e+87
3.400000e+01,3.694282e-88,2.706886e+87
3.600000e+01,3.694282e-88,2.706886e+87
3.800000e+01,3.694282e-88,2.706886e+87
4.000000e+01,3.694282e-88,2.706886e+87


==> code/dynamic_range-3.csv <==
n,tekum-min,tekum-max
3.169925e+00,1.234568e-02,8.100000e+01
6.339850e+00,9.857873e-53,1.014418e+52
9.509775e+00,8.612797e-83,1.161063e+82
1.267970e+01,1.458585e-87,6.855961e+86
1.584963e+01,3.694282e-88,2.706886e+87
1.901955e+01,3.694282e-88,2.706886e+87
2.218948e+01,3.694282e-88,2.706886e+87
2.535940e+01,3.694282e-88,2.706886e+87
2.852933e+01,3.694282e-88,2.706886e+87
3.169925e+01,3.694282e-88,2.706886e+87
3.486918e+01,3.694282e-88,2.706886e+87
3.803910e+01,3.694282e-88,2.706886e+87
4.120903e+01,3.694282e-88,2.706886e+87
4.437895e+01,3.694282e-88,2.706886e+87
4.754888e+01,3.694282e-88,2.706886e+87
5.071880e+01,3.694282e-88,2.706886e+87
5.388873e+01,3.694282e-88,2.706886e+87
5.705865e+01,3.694282e-88,2.706886e+87
6.022858e+01,3.694282e-88,2.706886e+87
6.339850e+01,3.694282e-88,2.706886e+87


==> code/dynamic_range.csv <==
n,takum-min,takum-max,lintakum-min,lintakum-max,posit2-min,posit2-max,posit4-min,posit4-max,ieee-subnormal-min,ieee-normal-min,ieee-max
1,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,inf,0.000000e+00,inf,0.000000e+00,nan,nan,nan
2,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,nan,nan,nan
3,5.530844e-04,1.808042e+03,3.051758e-05,3.276800e+04,6.250000e-02,1.600000e+01,1.525879e-05,6.553600e+04,nan,nan,nan
4,2.087968e-14,4.789346e+13,1.084202e-19,9.223372e+18,3.906250e-03,2.560000e+02,2.328306e-10,4.294967e+09,nan,nan,nan
5,2.644237e-28,3.781809e+27,5.877472e-39,1.701412e+38,2.441406e-04,4.096000e+03,3.552714e-15,2.814750e+14,nan,nan,nan
6,3.348706e-42,2.986228e+41,3.186184e-58,3.138551e+57,1.525879e-05,6.553600e+04,5.421011e-20,1.844674e+19,nan,nan,nan
7,3.768472e-49,2.653596e+48,7.418412e-68,1.347997e+67,9.536743e-07,1.048576e+06,8.271806e-25,1.208926e+24,nan,nan,nan
8,1.264181e-52,7.910257e+51,1.131960e-72,8.834235e+71,5.960464e-08,1.677722e+07,1.262177e-29,7.922816e+28,nan,nan,nan
9,2.315429e-54,4.318854e+53,4.421718e-75,2.261564e+74,3.725290e-09,2.684355e+08,1.925930e-34,5.192297e+33,nan,nan,nan
10,3.133593e-55,3.191225e+54,2.763574e-76,3.618503e+75,2.328306e-10,4.294967e+09,2.938736e-39,3.402824e+38,nan,nan,nan
11,1.152784e-55,8.674650e+54,6.908935e-77,1.447401e+76,1.455192e-11,6.871948e+10,4.484155e-44,2.230075e+43,nan,nan,nan
12,6.991990e-56,1.430208e+55,3.454467e-77,2.894802e+76,9.094947e-13,1.099512e+12,6.842278e-49,1.461502e+48,nan,nan,nan
13,3.302782e-56,3.027750e+55,1.221339e-77,8.187737e+76,5.684342e-14,1.759219e+13,1.044049e-53,9.578097e+52,nan,nan,nan
14,2.914695e-56,3.430891e+55,1.027019e-77,9.736915e+76,3.552714e-15,2.814750e+14,1.593092e-58,6.277102e+57,nan,nan,nan
15,2.738103e-56,3.652164e+55,9.417809e-78,1.061818e+77,2.220446e-16,4.503600e+15,2.430865e-63,4.113761e+62,nan,nan,nan
16,2.653860e-56,3.768096e+55,9.018524e-78,1.108829e+77,1.387779e-17,7.205759e+16,3.709206e-68,2.695995e+67,5.960464e-08,6.103516e-05,6.550400e+04
17,2.612716e-56,3.827435e+55,8.825276e-78,1.133109e+77,8.673617e-19,1.152922e+18,5.659799e-73,1.766847e+72,nan,nan,nan
18,2.592383e-56,3.857454e+55,8.730210e-78,1.145448e+77,5.421011e-20,1.844674e+19,8.636169e-78,1.157921e+77,nan,nan,nan
19,2.582277e-56,3.872552e+55,8.683062e-78,1.151667e+77,3.388132e-21,2.951479e+20,1.317775e-82,7.588550e+81,nan,nan,nan
20,2.577238e-56,3.880123e+55,8.659584e-78,1.154790e+77,2.117582e-22,4.722366e+21,2.010765e-87,4.973232e+86,nan,nan,nan
21,2.574723e-56,3.883914e+55,8.647868e-78,1.156354e+77,1.323489e-23,7.555786e+22,3.068183e-92,3.259258e+91,nan,nan,nan
22,2.573466e-56,3.885811e+55,8.642016e-78,1.157137e+77,8.271806e-25,1.208926e+24,4.681676e-97,2.135987e+96,nan,nan,nan
23,2.572837e-56,3.886759e+55,8.639092e-78,1.157529e+77,5.169879e-26,1.934281e+25,7.143671e-102,1.399840e+101,nan,nan,nan
24,2.572523e-56,3.887234e+55,8.637630e-78,1.157725e+77,3.231174e-27,3.094850e+26,1.090038e-106,9.173994e+105,nan,nan,nan
25,2.572366e-56,3.887471e+55,8.636899e-78,1.157823e+77,2.019484e-28,4.951760e+27,1.663266e-111,6.012269e+110,nan,nan,nan
26,2.572288e-56,3.887590e+55,8.636534e-78,1.157872e+77,1.262177e-29,7.922816e+28,2.537942e-116,3.940201e+115,nan,nan,nan
27,2.572249e-56,3.887649e+55,8.636351e-78,1.157896e+77,7.888609e-31,1.267651e+30,3.872592e-121,2.582250e+120,nan,nan,nan
28,2.572229e-56,3.887679e+55,8.636260e-78,1.157909e+77,4.930381e-32,2.028241e+31,5.909106e-126,1.692303e+125,nan,nan,nan
29,2.572219e-56,3.887694e+55,8.636214e-78,1.157915e+77,3.081488e-33,3.245186e+32,9.016581e-131,1.109068e+130,nan,nan,nan
30,2.572214e-56,3.887701e+55,8.636191e-78,1.157918e+77,1.925930e-34,5.192297e+33,1.375821e-135,7.268387e+134,nan,nan,nan
31,2.572212e-56,3.887705e+55,8.636180e-78,1.157919e+77,1.203706e-35,8.307675e+34,2.099336e-140,4.763410e+139,nan,nan,nan
32,2.572211e-56,3.887707e+55,8.636174e-78,1.157920e+77,7.523164e-37,1.329228e+36,3.203333e-145,3.121749e+144,1.401298e-45,1.175494e-38,3.402823e+38
33,2.572210e-56,3.887707e+55,8.636171e-78,1.157921e+77,4.701977e-38,2.126765e+37,4.887898e-150,2.045869e+149,nan,nan,nan
34,2.572210e-56,3.887708e+55,8.636170e-78,1.157921e+77,2.938736e-39,3.402824e+38,7.458341e-155,1.340781e+154,nan,nan,nan
35,2.572210e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.836710e-40,5.444518e+39,1.138052e-159,8.786941e+158,nan,nan,nan
36,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.147944e-41,8.711229e+40,1.736530e-164,5.758610e+163,nan,nan,nan
37,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,7.174648e-43,1.393797e+42,2.649735e-169,3.773962e+168,nan,nan,nan
38,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,4.484155e-44,2.230075e+43,4.043175e-174,2.473304e+173,nan,nan,nan
39,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.802597e-45,3.568119e+44,6.169395e-179,1.620905e+178,nan,nan,nan
40,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.751623e-46,5.708991e+45,9.413749e-184,1.062276e+183,nan,nan,nan
41,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.094764e-47,9.134385e+46,1.436424e-188,6.961732e+187,nan,nan,nan
42,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,6.842278e-49,1.461502e+48,2.191809e-193,4.562441e+192,nan,nan,nan
43,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,4.276424e-50,2.338403e+49,3.344436e-198,2.990041e+197,nan,nan,nan
44,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.672765e-51,3.741444e+50,5.103204e-203,1.959553e+202,nan,nan,nan
45,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.670478e-52,5.986311e+51,7.786871e-208,1.284213e+207,nan,nan,nan
46,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.044049e-53,9.578097e+52,1.188182e-212,8.416217e+211,nan,nan,nan
47,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,6.525304e-55,1.532496e+54,1.813022e-217,5.515652e+216,nan,nan,nan
48,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,4.078315e-56,2.451993e+55,2.766452e-222,3.614738e+221,nan,nan,nan
49,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.548947e-57,3.923189e+56,4.221271e-227,2.368955e+226,nan,nan,nan
50,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.593092e-58,6.277102e+57,6.441149e-232,1.552518e+231,nan,nan,nan
51,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,9.956824e-60,1.004336e+59,9.828413e-237,1.017458e+236,nan,nan,nan
52,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,6.223015e-61,1.606938e+60,1.499697e-241,6.668014e+240,nan,nan,nan
53,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,3.889385e-62,2.571101e+61,2.288356e-246,4.369950e+245,nan,nan,nan
54,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.430865e-63,4.113761e+62,3.491754e-251,2.863890e+250,nan,nan,nan
55,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.519291e-64,6.582018e+63,5.327993e-256,1.876879e+255,nan,nan,nan
56,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,9.495568e-66,1.053123e+65,8.129873e-261,1.230032e+260,nan,nan,nan
57,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,5.934730e-67,1.684997e+66,1.240520e-265,8.061135e+264,nan,nan,nan
58,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,3.709206e-68,2.695995e+67,1.892883e-270,5.282945e+269,nan,nan,nan
59,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.318254e-69,4.313591e+68,2.888311e-275,3.462231e+274,nan,nan,nan
60,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.448909e-70,6.901746e+69,4.407213e-280,2.269008e+279,nan,nan,nan
61,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,9.055679e-72,1.104279e+71,6.724873e-285,1.487017e+284,nan,nan,nan
62,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,5.659799e-73,1.766847e+72,1.026134e-289,9.745314e+288,nan,nan,nan
63,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,3.537375e-74,2.826955e+73,1.565757e-294,6.386689e+293,nan,nan,nan
64,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.210859e-75,4.523128e+74,2.389155e-299,4.185580e+298,4.940656e-324,2.225074e-308,1.797693e+308


==> code/exponent_cost-2-lintakum.csv <==
exp10,lintakum
-7.676265e+01,-12
-7.670244e+01,-12
-7.664224e+01,-12
-7.658203e+01,-12
-7.652182e+01,-12
-7.646162e+01,-12
-7.640141e+01,-12
-7.634121e+01,-12
-7.628100e+01,-12
-7.622079e+01,-12
-7.616059e+01,-12
-7.610038e+01,-12
-7.604018e+01,-12
-7.597997e+01,-12
-7.591976e+01,-12
-7.585956e+01,-12
-7.579935e+01,-12
-7.573915e+01,-12
-7.567894e+01,-12
-7.561873e+01,-12
-7.555853e+01,-12
-7.549832e+01,-12
-7.543812e+01,-12
-7.537791e+01,-12
-7.531770e+01,-12
-7.525750e+01,-12
-7.519729e+01,-12
-7.513709e+01,-12
-7.507688e+01,-12
-7.501667e+01,-12
-7.495647e+01,-12
-7.489626e+01,-12
-7.483606e+01,-12
-7.477585e+01,-12
-7.471564e+01,-12
-7.465544e+01,-12
-7.459523e+01,-12
-7.453503e+01,-12
-7.447482e+01,-12
-7.441461e+01,-12
-7.435441e+01,-12
-7.429420e+01,-12
-7.423400e+01,-12
-7.417379e+01,-12
-7.411358e+01,-12
-7.405338e+01,-12
-7.399317e+01,-12
-7.393297e+01,-12
-7.387276e+01,-12
-7.381255e+01,-12
-7.375235e+01,-12
-7.369214e+01,-12
-7.363194e+01,-12
-7.357173e+01,-12
-7.351152e+01,-12
-7.345132e+01,-12
-7.339111e+01,-12
-7.333091e+01,-12
-7.327070e+01,-12
-7.321049e+01,-12
-7.315029e+01,-12
-7.309008e+01,-12
-7.302988e+01,-12
-7.296967e+01,-12
-7.290946e+01,-12
-7.284926e+01,-12
-7.278905e+01,-12
-7.272885e+01,-12
-7.266864e+01,-12
-7.260843e+01,-12
-7.254823e+01,-12
-7.248802e+01,-12
-7.242782e+01,-12
-7.236761e+01,-12
-7.230740e+01,-12
-7.224720e+01,-12
-7.218699e+01,-12
-7.212679e+01,-12
-7.206658e+01,-12
-7.200637e+01,-12
-7.194617e+01,-12
-7.188596e+01,-12
-7.182576e+01,-12
-7.176555e+01,-12
-7.170534e+01,-12
-7.164514e+01,-12
-7.158493e+01,-12
-7.152473e+01,-12
-7.146452e+01,-12
-7.140431e+01,-12
-7.134411e+01,-12
-7.128390e+01,-12
-7.122370e+01,-12
-7.116349e+01,-12
-7.110328e+01,-12
-7.104308e+01,-12
-7.098287e+01,-12
-7.092267e+01,-12
-7.086246e+01,-12
-7.080225e+01,-12
-7.074205e+01,-12
-7.068184e+01,-12
-7.062164e+01,-12
-7.056143e+01,-12
-7.050122e+01,-12
-7.044102e+01,-12
-7.038081e+01,-12
-7.032061e+01,-12
-7.026040e+01,-12
-7.020019e+01,-12
-7.013999e+01,-12
-7.007978e+01,-12
-7.001958e+01,-12
-6.995937e+01,-12
-6.989916e+01,-12
-6.983896e+01,-12
-6.977875e+01,-12
-6.971855e+01,-12
-6.965834e+01,-12
-6.959813e+01,-12
-6.953793e+01,-12
-6.947772e+01,-12
-6.941752e+01,-12
-6.935731e+01,-12
-6.929711e+01,-12
-6.923690e+01,-12
-6.917669e+01,-12
-6.911649e+01,-12
-6.905628e+01,-12
-6.899608e+01,-12
-6.893587e+01,-12
-6.887566e+01,-12
-6.881546e+01,-12
-6.875525e+01,-12
-6.869505e+01,-12
-6.863484e+01,-12
-6.857463e+01,-12
-6.851443e+01,-12
-6.845422e+01,-12
-6.839402e+01,-12
-6.833381e+01,-12
-6.827360e+01,-12
-6.821340e+01,-12
-6.815319e+01,-12
-6.809299e+01,-12
-6.803278e+01,-12
-6.797257e+01,-12
-6.791237e+01,-12
-6.785216e+01,-12
-6.779196e+01,-12
-6.773175e+01,-12
-6.767154e+01,-12
-6.761134e+01,-12
-6.755113e+01,-12
-6.749093e+01,-12
-6.743072e+01,-12
-6.737051e+01,-12
-6.731031e+01,-12
-6.725010e+01,-12
-6.718990e+01,-12
-6.712969e+01,-12
-6.706948e+01,-12
-6.700928e+01,-12
-6.694907e+01,-12
-6.688887e+01,-12
-6.682866e+01,-12
-6.676845e+01,-12
-6.670825e+01,-12
-6.664804e+01,-12
-6.658784e+01,-12
-6.652763e+01,-12
-6.646742e+01,-12
-6.640722e+01,-12
-6.634701e+01,-12
-6.628681e+01,-12
-6.622660e+01,-12
-6.616639e+01,-12
-6.610619e+01,-12
-6.604598e+01,-12
-6.598578e+01,-12
-6.592557e+01,-12
-6.586536e+01,-12
-6.580516e+01,-12
-6.574495e+01,-12
-6.568475e+01,-12
-6.562454e+01,-12
-6.556433e+01,-12
-6.550413e+01,-12
-6.544392e+01,-12
-6.538372e+01,-12
-6.532351e+01,-12
-6.526330e+01,-12
-6.520310e+01,-12
-6.514289e+01,-12
-6.508269e+01,-12
-6.502248e+01,-12
-6.496227e+01,-12
-6.490207e+01,-12
-6.484186e+01,-12
-6.478166e+01,-12
-6.472145e+01,-12
-6.466124e+01,-12
-6.460104e+01,-12
-6.454083e+01,-12
-6.448063e+01,-12
-6.442042e+01,-12
-6.436021e+01,-12
-6.430001e+01,-12
-6.423980e+01,-12
-6.417960e+01,-12
-6.411939e+01,-12
-6.405918e+01,-12
-6.399898e+01,-12
-6.393877e+01,-12
-6.387857e+01,-12
-6.381836e+01,-12
-6.375815e+01,-12
-6.369795e+01,-12
-6.363774e+01,-12
-6.357754e+01,-12
-6.351733e+01,-12
-6.345712e+01,-12
-6.339692e+01,-12
-6.333671e+01,-12
-6.327651e+01,-12
-6.321630e+01,-12
-6.315609e+01,-12
-6.309589e+01,-12
-6.303568e+01,-12
-6.297548e+01,-12
-6.291527e+01,-12
-6.285506e+01,-12
-6.279486e+01,-12
-6.273465e+01,-12
-6.267445e+01,-12
-6.261424e+01,-12
-6.255403e+01,-12
-6.249383e+01,-12
-6.243362e+01,-12
-6.237342e+01,-12
-6.231321e+01,-12
-6.225300e+01,-12
-6.219280e+01,-12
-6.213259e+01,-12
-6.207239e+01,-12
-6.201218e+01,-12
-6.195197e+01,-12
-6.189177e+01,-12
-6.183156e+01,-12
-6.177136e+01,-12
-6.171115e+01,-12
-6.165094e+01,-12
-6.159074e+01,-12
-6.153053e+01,-12
-6.147033e+01,-12
-6.141012e+01,-12
-6.134991e+01,-12
-6.128971e+01,-12
-6.122950e+01,-12
-6.116930e+01,-12
-6.110909e+01,-12
-6.104888e+01,-12
-6.098868e+01,-12
-6.092847e+01,-12
-6.086827e+01,-12
-6.080806e+01,-12
-6.074785e+01,-12
-6.068765e+01,-12
-6.062744e+01,-12
-6.056724e+01,-12
-6.050703e+01,-12
-6.044682e+01,-12
-6.038662e+01,-12
-6.032641e+01,-12
-6.026621e+01,-12
-6.020600e+01,-12
-6.014579e+01,-12
-6.008559e+01,-12
-6.002538e+01,-12
-5.996518e+01,-12
-5.990497e+01,-12
-5.984476e+01,-12
-5.978456e+01,-12
-5.972435e+01,-12
-5.966415e+01,-12
-5.960394e+01,-12
-5.954373e+01,-12
-5.948353e+01,-12
-5.942332e+01,-12
-5.936312e+01,-12
-5.930291e+01,-12
-5.924270e+01,-12
-5.918250e+01,-12
-5.912229e+01,-12
-5.906209e+01,-12
-5.900188e+01,-12
-5.894167e+01,-12
-5.888147e+01,-12
-5.882126e+01,-12
-5.876106e+01,-12
-5.870085e+01,-12
-5.864064e+01,-12
-5.858044e+01,-12
-5.852023e+01,-12
-5.846003e+01,-12
-5.839982e+01,-12
-5.833961e+01,-12
-5.827941e+01,-12
-5.821920e+01,-12
-5.815900e+01,-12
-5.809879e+01,-12
-5.803858e+01,-12
-5.797838e+01,-12
-5.791817e+01,-12
-5.785797e+01,-12
-5.779776e+01,-12
-5.773755e+01,-12
-5.767735e+01,-12
-5.761714e+01,-12
-5.755694e+01,-12
-5.749673e+01,-12
-5.743652e+01,-12
-5.737632e+01,-12
-5.731611e+01,-12
-5.725591e+01,-12
-5.719570e+01,-12
-5.713549e+01,-12
-5.707529e+01,-12
-5.701508e+01,-12
-5.695488e+01,-12
-5.689467e+01,-12
-5.683446e+01,-12
-5.677426e+01,-12
-5.671405e+01,-12
-5.665385e+01,-12
-5.659364e+01,-12
-5.653343e+01,-12
-5.647323e+01,-12
-5.641302e+01,-12
-5.635282e+01,-12
-5.629261e+01,-12
-5.623240e+01,-12
-5.617220e+01,-12
-5.611199e+01,-12
-5.605179e+01,-12
-5.599158e+01,-12
-5.593137e+01,-12
-5.587117e+01,-12
-5.581096e+01,-12
-5.575076e+01,-12
-5.569055e+01,-12
-5.563034e+01,-12
-5.557014e+01,-12
-5.550993e+01,-12
-5.544973e+01,-12
-5.538952e+01,-12
-5.532931e+01,-12
-5.526911e+01,-12
-5.520890e+01,-12
-5.514870e+01,-12
-5.508849e+01,-12
-5.502828e+01,-12
-5.496808e+01,-12
-5.490787e+01,-12
-5.484767e+01,-12
-5.478746e+01,-12
-5.472725e+01,-12
-5.466705e+01,-12
-5.460684e+01,-12
-5.454664e+01,-12
-5.448643e+01,-12
-5.442622e+01,-12
-5.436602e+01,-12
-5.430581e+01,-12
-5.424561e+01,-12
-5.418540e+01,-12
-5.412519e+01,-12
-5.406499e+01,-12
-5.400478e+01,-12
-5.394458e+01,-12
-5.388437e+01,-12
-5.382416e+01,-12
-5.376396e+01,-12
-5.370375e+01,-12
-5.364355e+01,-12
-5.358334e+01,-12
-5.352313e+01,-12
-5.346293e+01,-12
-5.340272e+01,-12
-5.334252e+01,-12
-5.328231e+01,-12
-5.322210e+01,-12
-5.316190e+01,-12
-5.310169e+01,-12
-5.304149e+01,-12
-5.298128e+01,-12
-5.292107e+01,-12
-5.286087e+01,-12
-5.280066e+01,-12
-5.274046e+01,-12
-5.268025e+01,-12
-5.262004e+01,-12
-5.255984e+01,-12
-5.249963e+01,-12
-5.243943e+01,-12
-5.237922e+01,-12
-5.231901e+01,-12
-5.225881e+01,-12
-5.219860e+01,-12
-5.213840e+01,-12
-5.207819e+01,-12
-5.201798e+01,-12
-5.195778e+01,-12
-5.189757e+01,-12
-5.183737e+01,-12
-5.177716e+01,-12
-5.171695e+01,-12
-5.165675e+01,-12
-5.159654e+01,-12
-5.153634e+01,-12
-5.147613e+01,-12
-5.141592e+01,-12
-5.135572e+01,-12
-5.129551e+01,-12
-5.123531e+01,-12
-5.117510e+01,-12
-5.111489e+01,-12
-5.105469e+01,-12
-5.099448e+01,-12
-5.093428e+01,-12
-5.087407e+01,-12
-5.081386e+01,-12
-5.075366e+01,-12
-5.069345e+01,-12
-5.063325e+01,-12
-5.057304e+01,-12
-5.051283e+01,-12
-5.045263e+01,-12
-5.039242e+01,-12
-5.033222e+01,-12
-5.027201e+01,-12
-5.021180e+01,-12
-5.015160e+01,-12
-5.009139e+01,-12
-5.003119e+01,-12
-4.997098e+01,-12
-4.991077e+01,-12
-4.985057e+01,-12
-4.979036e+01,-12
-4.973016e+01,-12
-4.966995e+01,-12
-4.960974e+01,-12
-4.954954e+01,-12
-4.948933e+01,-12
-4.942913e+01,-12
-4.936892e+01,-12
-4.930871e+01,-12
-4.924851e+01,-12
-4.918830e+01,-12
-4.912810e+01,-12
-4.906789e+01,-12
-4.900768e+01,-12
-4.894748e+01,-12
-4.888727e+01,-12
-4.882707e+01,-12
-4.876686e+01,-12
-4.870665e+01,-12
-4.864645e+01,-12
-4.858624e+01,-12
-4.852604e+01,-12
-4.846583e+01,-12
-4.840562e+01,-12
-4.834542e+01,-12
-4.828521e+01,-12
-4.822501e+01,-12
-4.816480e+01,-12
-4.810459e+01,-12
-4.804439e+01,-12
-4.798418e+01,-12
-4.792398e+01,-12
-4.786377e+01,-12
-4.780356e+01,-12
-4.774336e+01,-12
-4.768315e+01,-12
-4.762295e+01,-12
-4.756274e+01,-12
-4.750253e+01,-12
-4.744233e+01,-12
-4.738212e+01,-12
-4.732192e+01,-12
-4.726171e+01,-12
-4.720150e+01,-12
-4.714130e+01,-12
-4.708109e+01,-12
-4.702089e+01,-12
-4.696068e+01,-12
-4.690047e+01,-12
-4.684027e+01,-12
-4.678006e+01,-12
-4.671986e+01,-12
-4.665965e+01,-12
-4.659944e+01,-12
-4.653924e+01,-12
-4.647903e+01,-12
-4.641883e+01,-12
-4.635862e+01,-12
-4.629841e+01,-12
-4.623821e+01,-12
-4.617800e+01,-12
-4.611780e+01,-12
-4.605759e+01,-12
-4.599738e+01,-12
-4.593718e+01,-12
-4.587697e+01,-12
-4.581677e+01,-12
-4.575656e+01,-12
-4.569635e+01,-12
-4.563615e+01,-12
-4.557594e+01,-12
-4.551574e+01,-12
-4.545553e+01,-12
-4.539532e+01,-12
-4.533512e+01,-12
-4.527491e+01,-12
-4.521471e+01,-12
-4.515450e+01,-12
-4.509429e+01,-12
-4.503409e+01,-12
-4.497388e+01,-12
-4.491368e+01,-12
-4.485347e+01,-12
-4.479326e+01,-12
-4.473306e+01,-12
-4.467285e+01,-12
-4.461265e+01,-12
-4.455244e+01,-12
-4.449223e+01,-12
-4.443203e+01,-12
-4.437182e+01,-12
-4.431162e+01,-12
-4.425141e+01,-12
-4.419120e+01,-12
-4.413100e+01,-12
-4.407079e+01,-12
-4.401059e+01,-12
-4.395038e+01,-12
-4.389017e+01,-12
-4.382997e+01,-12
-4.376976e+01,-12
-4.370956e+01,-12
-4.364935e+01,-12
-4.358914e+01,-12
-4.352894e+01,-12
-4.346873e+01,-12
-4.340853e+01,-12
-4.334832e+01,-12
-4.328811e+01,-12
-4.322791e+01,-12
-4.316770e+01,-12
-4.310750e+01,-12
-4.304729e+01,-12
-4.298708e+01,-12
-4.292688e+01,-12
-4.286667e+01,-12
-4.280647e+01,-12
-4.274626e+01,-12
-4.268605e+01,-12
-4.262585e+01,-12
-4.256564e+01,-12
-4.250544e+01,-12
-4.244523e+01,-12
-4.238502e+01,-12
-4.232482e+01,-12
-4.226461e+01,-12
-4.220441e+01,-12
-4.214420e+01,-12
-4.208399e+01,-12
-4.202379e+01,-12
-4.196358e+01,-12
-4.190338e+01,-12
-4.184317e+01,-12
-4.178296e+01,-12
-4.172276e+01,-12
-4.166255e+01,-12
-4.160235e+01,-12
-4.154214e+01,-12
-4.148193e+01,-12
-4.142173e+01,-12
-4.136152e+01,-12
-4.130132e+01,-12
-4.124111e+01,-12
-4.118090e+01,-12
-4.112070e+01,-12
-4.106049e+01,-12
-4.100029e+01,-12
-4.094008e+01,-12
-4.087987e+01,-12
-4.081967e+01,-12
-4.075946e+01,-12
-4.069926e+01,-12
-4.063905e+01,-12
-4.057884e+01,-12
-4.051864e+01,-12
-4.045843e+01,-12
-4.039823e+01,-12
-4.033802e+01,-12
-4.027781e+01,-12
-4.021761e+01,-12
-4.015740e+01,-12
-4.009720e+01,-12
-4.003699e+01,-12
-3.997678e+01,-12
-3.991658e+01,-12
-3.985637e+01,-12
-3.979617e+01,-12
-3.973596e+01,-12
-3.967575e+01,-12
-3.961555e+01,-12
-3.955534e+01,-12
-3.949514e+01,-12
-3.943493e+01,-12
-3.937472e+01,-12
-3.931452e+01,-12
-3.925431e+01,-12
-3.919411e+01,-12
-3.913390e+01,-12
-3.907369e+01,-12
-3.901349e+01,-12
-3.895328e+01,-12
-3.889308e+01,-12
-3.883287e+01,-12
-3.877266e+01,-12
-3.871246e+01,-12
-3.865225e+01,-12
-3.859205e+01,-12
-3.853184e+01,-12
-3.847163e+01,-12
-3.841143e+01,-12
-3.835122e+01,-12
-3.829102e+01,-12
-3.823081e+01,-11
-3.817060e+01,-11
-3.811040e+01,-11
-3.805019e+01,-11
-3.798999e+01,-11
-3.792978e+01,-11
-3.786957e+01,-11
-3.780937e+01,-11
-3.774916e+01,-11
-3.768896e+01,-11
-3.762875e+01,-11
-3.756854e+01,-11
-3.750834e+01,-11
-3.744813e+01,-11
-3.738793e+01,-11
-3.732772e+01,-11
-3.726751e+01,-11
-3.720731e+01,-11
-3.714710e+01,-11
-3.708690e+01,-11
-3.702669e+01,-11
-3.696648e+01,-11
-3.690628e+01,-11
-3.684607e+01,-11
-3.678587e+01,-11
-3.672566e+01,-11
-3.666545e+01,-11
-3.660525e+01,-11
-3.654504e+01,-11
-3.648484e+01,-11
-3.642463e+01,-11
-3.636442e+01,-11
-3.630422e+01,-11
-3.624401e+01,-11
-3.618381e+01,-11
-3.612360e+01,-11
-3.606339e+01,-11
-3.600319e+01,-11
-3.594298e+01,-11
-3.588278e+01,-11
-3.582257e+01,-11
-3.576236e+01,-11
-3.570216e+01,-11
-3.564195e+01,-11
-3.558175e+01,-11
-3.552154e+01,-11
-3.546133e+01,-11
-3.540113e+01,-11
-3.534092e+01,-11
-3.528072e+01,-11
-3.522051e+01,-11
-3.516030e+01,-11
-3.510010e+01,-11
-3.503989e+01,-11
-3.497969e+01,-11
-3.491948e+01,-11
-3.485927e+01,-11
-3.479907e+01,-11
-3.473886e+01,-11
-3.467866e+01,-11
-3.461845e+01,-11
-3.455824e+01,-11
-3.449804e+01,-11
-3.443783e+01,-11
-3.437763e+01,-11
-3.431742e+01,-11
-3.425721e+01,-11
-3.419701e+01,-11
-3.413680e+01,-11
-3.407660e+01,-11
-3.401639e+01,-11
-3.395618e+01,-11
-3.389598e+01,-11
-3.383577e+01,-11
-3.377557e+01,-11
-3.371536e+01,-11
-3.365515e+01,-11
-3.359495e+01,-11
-3.353474e+01,-11
-3.347454e+01,-11
-3.341433e+01,-11
-3.335412e+01,-11
-3.329392e+01,-11
-3.323371e+01,-11
-3.317351e+01,-11
-3.311330e+01,-11
-3.305309e+01,-11
-3.299289e+01,-11
-3.293268e+01,-11
-3.287248e+01,-11
-3.281227e+01,-11
-3.275206e+01,-11
-3.269186e+01,-11
-3.263165e+01,-11
-3.257145e+01,-11
-3.251124e+01,-11
-3.245103e+01,-11
-3.239083e+01,-11
-3.233062e+01,-11
-3.227042e+01,-11
-3.221021e+01,-11
-3.215000e+01,-11
-3.208980e+01,-11
-3.202959e+01,-11
-3.196939e+01,-11
-3.190918e+01,-11
-3.184897e+01,-11
-3.178877e+01,-11
-3.172856e+01,-11
-3.166836e+01,-11
-3.160815e+01,-11
-3.154794e+01,-11
-3.148774e+01,-11
-3.142753e+01,-11
-3.136733e+01,-11
-3.130712e+01,-11
-3.124691e+01,-11
-3.118671e+01,-11
-3.112650e+01,-11
-3.106630e+01,-11
-3.100609e+01,-11
-3.094588e+01,-11
-3.088568e+01,-11
-3.082547e+01,-11
-3.076527e+01,-11
-3.070506e+01,-11
-3.064485e+01,-11
-3.058465e+01,-11
-3.052444e+01,-11
-3.046424e+01,-11
-3.040403e+01,-11
-3.034382e+01,-11
-3.028362e+01,-11
-3.022341e+01,-11
-3.016321e+01,-11
-3.010300e+01,-11
-3.004279e+01,-11
-2.998259e+01,-11
-2.992238e+01,-11
-2.986218e+01,-11
-2.980197e+01,-11
-2.974176e+01,-11
-2.968156e+01,-11
-2.962135e+01,-11
-2.956115e+01,-11
-2.950094e+01,-11
-2.944073e+01,-11
-2.938053e+01,-11
-2.932032e+01,-11
-2.926012e+01,-11
-2.919991e+01,-11
-2.913970e+01,-11
-2.907950e+01,-11
-2.901929e+01,-11
-2.895909e+01,-11
-2.889888e+01,-11
-2.883867e+01,-11
-2.877847e+01,-11
-2.871826e+01,-11
-2.865806e+01,-11
-2.859785e+01,-11
-2.853764e+01,-11
-2.847744e+01,-11
-2.841723e+01,-11
-2.835703e+01,-11
-2.829682e+01,-11
-2.823661e+01,-11
-2.817641e+01,-11
-2.811620e+01,-11
-2.805600e+01,-11
-2.799579e+01,-11
-2.793558e+01,-11
-2.787538e+01,-11
-2.781517e+01,-11
-2.775497e+01,-11
-2.769476e+01,-11
-2.763455e+01,-11
-2.757435e+01,-11
-2.751414e+01,-11
-2.745394e+01,-11
-2.739373e+01,-11
-2.733352e+01,-11
-2.727332e+01,-11
-2.721311e+01,-11
-2.715291e+01,-11
-2.709270e+01,-11
-2.703249e+01,-11
-2.697229e+01,-11
-2.691208e+01,-11
-2.685188e+01,-11
-2.679167e+01,-11
-2.673146e+01,-11
-2.667126e+01,-11
-2.661105e+01,-11
-2.655085e+01,-11
-2.649064e+01,-11
-2.643043e+01,-11
-2.637023e+01,-11
-2.631002e+01,-11
-2.624982e+01,-11
-2.618961e+01,-11
-2.612940e+01,-11
-2.606920e+01,-11
-2.600899e+01,-11
-2.594879e+01,-11
-2.588858e+01,-11
-2.582837e+01,-11
-2.576817e+01,-11
-2.570796e+01,-11
-2.564776e+01,-11
-2.558755e+01,-11
-2.552734e+01,-11
-2.546714e+01,-11
-2.540693e+01,-11
-2.534673e+01,-11
-2.528652e+01,-11
-2.522631e+01,-11
-2.516611e+01,-11
-2.510590e+01,-11
-2.504570e+01,-11
-2.498549e+01,-11
-2.492528e+01,-11
-2.486508e+01,-11
-2.480487e+01,-11
-2.474467e+01,-11
-2.468446e+01,-11
-2.462425e+01,-11
-2.456405e+01,-11
-2.450384e+01,-11
-2.444364e+01,-11
-2.438343e+01,-11
-2.432322e+01,-11
-2.426302e+01,-11
-2.420281e+01,-11
-2.414261e+01,-11
-2.408240e+01,-11
-2.402219e+01,-11
-2.396199e+01,-11
-2.390178e+01,-11
-2.384158e+01,-11
-2.378137e+01,-11
-2.372116e+01,-11
-2.366096e+01,-11
-2.360075e+01,-11
-2.354055e+01,-11
-2.348034e+01,-11
-2.342013e+01,-11
-2.335993e+01,-11
-2.329972e+01,-11
-2.323952e+01,-11
-2.317931e+01,-11
-2.311910e+01,-11
-2.305890e+01,-11
-2.299869e+01,-11
-2.293849e+01,-11
-2.287828e+01,-11
-2.281807e+01,-11
-2.275787e+01,-11
-2.269766e+01,-11
-2.263746e+01,-11
-2.257725e+01,-11
-2.251704e+01,-11
-2.245684e+01,-11
-2.239663e+01,-11
-2.233643e+01,-11
-2.227622e+01,-11
-2.221601e+01,-11
-2.215581e+01,-11
-2.209560e+01,-11
-2.203540e+01,-11
-2.197519e+01,-11
-2.191498e+01,-11
-2.185478e+01,-11
-2.179457e+01,-11
-2.173437e+01,-11
-2.167416e+01,-11
-2.161395e+01,-11
-2.155375e+01,-11
-2.149354e+01,-11
-2.143334e+01,-11
-2.137313e+01,-11
-2.131292e+01,-11
-2.125272e+01,-11
-2.119251e+01,-11
-2.113231e+01,-11
-2.107210e+01,-11
-2.101189e+01,-11
-2.095169e+01,-11
-2.089148e+01,-11
-2.083128e+01,-11
-2.077107e+01,-11
-2.071086e+01,-11
-2.065066e+01,-11
-2.059045e+01,-11
-2.053025e+01,-11
-2.047004e+01,-11
-2.040983e+01,-11
-2.034963e+01,-11
-2.028942e+01,-11
-2.022922e+01,-11
-2.016901e+01,-11
-2.010880e+01,-11
-2.004860e+01,-11
-1.998839e+01,-11
-1.992819e+01,-11
-1.986798e+01,-11
-1.980777e+01,-11
-1.974757e+01,-11
-1.968736e+01,-11
-1.962716e+01,-11
-1.956695e+01,-11
-1.950674e+01,-11
-1.944654e+01,-11
-1.938633e+01,-11
-1.932613e+01,-11
-1.926592e+01,-11
-1.920571e+01,-11
-1.914551e+01,-11
-1.908530e+01,-11
-1.902510e+01,-11
-1.896489e+01,-10
-1.890468e+01,-10
-1.884448e+01,-10
-1.878427e+01,-10
-1.872407e+01,-10
-1.866386e+01,-10
-1.860365e+01,-10
-1.854345e+01,-10
-1.848324e+01,-10
-1.842304e+01,-10
-1.836283e+01,-10
-1.830262e+01,-10
-1.824242e+01,-10
-1.818221e+01,-10
-1.812201e+01,-10
-1.806180e+01,-10
-1.800159e+01,-10
-1.794139e+01,-10
-1.788118e+01,-10
-1.782098e+01,-10
-1.776077e+01,-10
-1.770056e+01,-10
-1.764036e+01,-10
-1.758015e+01,-10
-1.751995e+01,-10
-1.745974e+01,-10
-1.739953e+01,-10
-1.733933e+01,-10
-1.727912e+01,-10
-1.721892e+01,-10
-1.715871e+01,-10
-1.709850e+01,-10
-1.703830e+01,-10
-1.697809e+01,-10
-1.691789e+01,-10
-1.685768e+01,-10
-1.679747e+01,-10
-1.673727e+01,-10
-1.667706e+01,-10
-1.661686e+01,-10
-1.655665e+01,-10
-1.649644e+01,-10
-1.643624e+01,-10
-1.637603e+01,-10
-1.631583e+01,-10
-1.625562e+01,-10
-1.619541e+01,-10
-1.613521e+01,-10
-1.607500e+01,-10
-1.601480e+01,-10
-1.595459e+01,-10
-1.589438e+01,-10
-1.583418e+01,-10
-1.577397e+01,-10
-1.571377e+01,-10
-1.565356e+01,-10
-1.559335e+01,-10
-1.553315e+01,-10
-1.547294e+01,-10
-1.541274e+01,-10
-1.535253e+01,-10
-1.529232e+01,-10
-1.523212e+01,-10
-1.517191e+01,-10
-1.511171e+01,-10
-1.505150e+01,-10
-1.499129e+01,-10
-1.493109e+01,-10
-1.487088e+01,-10
-1.481068e+01,-10
-1.475047e+01,-10
-1.469026e+01,-10
-1.463006e+01,-10
-1.456985e+01,-10
-1.450965e+01,-10
-1.444944e+01,-10
-1.438923e+01,-10
-1.432903e+01,-10
-1.426882e+01,-10
-1.420862e+01,-10
-1.414841e+01,-10
-1.408820e+01,-10
-1.402800e+01,-10
-1.396779e+01,-10
-1.390759e+01,-10
-1.384738e+01,-10
-1.378717e+01,-10
-1.372697e+01,-10
-1.366676e+01,-10
-1.360656e+01,-10
-1.354635e+01,-10
-1.348614e+01,-10
-1.342594e+01,-10
-1.336573e+01,-10
-1.330553e+01,-10
-1.324532e+01,-10
-1.318511e+01,-10
-1.312491e+01,-10
-1.306470e+01,-10
-1.300450e+01,-10
-1.294429e+01,-10
-1.288408e+01,-10
-1.282388e+01,-10
-1.276367e+01,-10
-1.270347e+01,-10
-1.264326e+01,-10
-1.258305e+01,-10
-1.252285e+01,-10
-1.246264e+01,-10
-1.240244e+01,-10
-1.234223e+01,-10
-1.228202e+01,-10
-1.222182e+01,-10
-1.216161e+01,-10
-1.210141e+01,-10
-1.204120e+01,-10
-1.198099e+01,-10
-1.192079e+01,-10
-1.186058e+01,-10
-1.180038e+01,-10
-1.174017e+01,-10
-1.167996e+01,-10
-1.161976e+01,-10
-1.155955e+01,-10
-1.149935e+01,-10
-1.143914e+01,-10
-1.137893e+01,-10
-1.131873e+01,-10
-1.125852e+01,-10
-1.119832e+01,-10
-1.113811e+01,-10
-1.107790e+01,-10
-1.101770e+01,-10
-1.095749e+01,-10
-1.089729e+01,-10
-1.083708e+01,-10
-1.077687e+01,-10
-1.071667e+01,-10
-1.065646e+01,-10
-1.059626e+01,-10
-1.053605e+01,-10
-1.047584e+01,-10
-1.041564e+01,-10
-1.035543e+01,-10
-1.029523e+01,-10
-1.023502e+01,-10
-1.017481e+01,-10
-1.011461e+01,-10
-1.005440e+01,-10
-9.994196e+00,-10
-9.933990e+00,-10
-9.873784e+00,-10
-9.813578e+00,-10
-9.753372e+00,-10
-9.693166e+00,-10
-9.632960e+00,-10
-9.572754e+00,-10
-9.512548e+00,-10
-9.452342e+00,-10
-9.392136e+00,-10
-9.331930e+00,-9
-9.271724e+00,-9
-9.211518e+00,-9
-9.151312e+00,-9
-9.091106e+00,-9
-9.030900e+00,-9
-8.970694e+00,-9
-8.910488e+00,-9
-8.850282e+00,-9
-8.790076e+00,-9
-8.729870e+00,-9
-8.669664e+00,-9
-8.609458e+00,-9
-8.549252e+00,-9
-8.489046e+00,-9
-8.428840e+00,-9
-8.368634e+00,-9
-8.308428e+00,-9
-8.248222e+00,-9
-8.188016e+00,-9
-8.127810e+00,-9
-8.067604e+00,-9
-8.007398e+00,-9
-7.947192e+00,-9
-7.886986e+00,-9
-7.826780e+00,-9
-7.766574e+00,-9
-7.706368e+00,-9
-7.646162e+00,-9
-7.585956e+00,-9
-7.525750e+00,-9
-7.465544e+00,-9
-7.405338e+00,-9
-7.345132e+00,-9
-7.284926e+00,-9
-7.224720e+00,-9
-7.164514e+00,-9
-7.104308e+00,-9
-7.044102e+00,-9
-6.983896e+00,-9
-6.923690e+00,-9
-6.863484e+00,-9
-6.803278e+00,-9
-6.743072e+00,-9
-6.682866e+00,-9
-6.622660e+00,-9
-6.562454e+00,-9
-6.502248e+00,-9
-6.442042e+00,-9
-6.381836e+00,-9
-6.321630e+00,-9
-6.261424e+00,-9
-6.201218e+00,-9
-6.141012e+00,-9
-6.080806e+00,-9
-6.020600e+00,-9
-5.960394e+00,-9
-5.900188e+00,-9
-5.839982e+00,-9
-5.779776e+00,-9
-5.719570e+00,-9
-5.659364e+00,-9
-5.599158e+00,-9
-5.538952e+00,-9
-5.478746e+00,-9
-5.418540e+00,-9
-5.358334e+00,-9
-5.298128e+00,-9
-5.237922e+00,-9
-5.177716e+00,-9
-5.117510e+00,-9
-5.057304e+00,-9
-4.997098e+00,-9
-4.936892e+00,-9
-4.876686e+00,-9
-4.816480e+00,-9
-4.756274e+00,-9
-4.696068e+00,-9
-4.635862e+00,-9
-4.575656e+00,-9
-4.515450e+00,-8
-4.455244e+00,-8
-4.395038e+00,-8
-4.334832e+00,-8
-4.274626e+00,-8
-4.214420e+00,-8
-4.154214e+00,-8
-4.094008e+00,-8
-4.033802e+00,-8
-3.973596e+00,-8
-3.913390e+00,-8
-3.853184e+00,-8
-3.792978e+00,-8
-3.732772e+00,-8
-3.672566e+00,-8
-3.612360e+00,-8
-3.552154e+00,-8
-3.491948e+00,-8
-3.431742e+00,-8
-3.371536e+00,-8
-3.311330e+00,-8
-3.251124e+00,-8
-3.190918e+00,-8
-3.130712e+00,-8
-3.070506e+00,-8
-3.010300e+00,-8
-2.950094e+00,-8
-2.889888e+00,-8
-2.829682e+00,-8
-2.769476e+00,-8
-2.709270e+00,-8
-2.649064e+00,-8
-2.588858e+00,-8
-2.528652e+00,-8
-2.468446e+00,-8
-2.408240e+00,-8
-2.348034e+00,-8
-2.287828e+00,-8
-2.227622e+00,-8
-2.167416e+00,-8
-2.107210e+00,-7
-2.047004e+00,-7
-1.986798e+00,-7
-1.926592e+00,-7
-1.866386e+00,-7
-1.806180e+00,-7
-1.745974e+00,-7
-1.685768e+00,-7
-1.625562e+00,-7
-1.565356e+00,-7
-1.505150e+00,-7
-1.444944e+00,-7
-1.384738e+00,-7
-1.324532e+00,-7
-1.264326e+00,-7
-1.204120e+00,-7
-1.143914e+00,-7
-1.083708e+00,-7
-1.023502e+00,-7
-9.632960e-01,-7
-9.030900e-01,-6
-8.428840e-01,-6
-7.826780e-01,-6
-7.224720e-01,-6
-6.622660e-01,-6
-6.020600e-01,-6
-5.418540e-01,-6
-4.816480e-01,-6
-4.214420e-01,-6
-3.612360e-01,-6
-3.010300e-01,-5
-2.408240e-01,-5
-1.806180e-01,-5
-1.204120e-01,-5
-6.020600e-02,-5
4.261183e-15,-5
6.020600e-02,-5
1.204120e-01,-5
1.806180e-01,-5
2.408240e-01,-5
3.010300e-01,-6
3.612360e-01,-6
4.214420e-01,-6
4.816480e-01,-6
5.418540e-01,-6
6.020600e-01,-6
6.622660e-01,-6
7.224720e-01,-6
7.826780e-01,-6
8.428840e-01,-6
9.030900e-01,-7
9.632960e-01,-7
1.023502e+00,-7
1.083708e+00,-7
1.143914e+00,-7
1.204120e+00,-7
1.264326e+00,-7
1.324532e+00,-7
1.384738e+00,-7
1.444944e+00,-7
1.505150e+00,-7
1.565356e+00,-7
1.625562e+00,-7
1.685768e+00,-7
1.745974e+00,-7
1.806180e+00,-7
1.866386e+00,-7
1.926592e+00,-7
1.986798e+00,-7
2.047004e+00,-7
2.107210e+00,-8
2.167416e+00,-8
2.227622e+00,-8
2.287828e+00,-8
2.348034e+00,-8
2.408240e+00,-8
2.468446e+00,-8
2.528652e+00,-8
2.588858e+00,-8
2.649064e+00,-8
2.709270e+00,-8
2.769476e+00,-8
2.829682e+00,-8
2.889888e+00,-8
2.950094e+00,-8
3.010300e+00,-8
3.070506e+00,-8
3.130712e+00,-8
3.190918e+00,-8
3.251124e+00,-8
3.311330e+00,-8
3.371536e+00,-8
3.431742e+00,-8
3.491948e+00,-8
3.552154e+00,-8
3.612360e+00,-8
3.672566e+00,-8
3.732772e+00,-8
3.792978e+00,-8
3.853184e+00,-8
3.913390e+00,-8
3.973596e+00,-8
4.033802e+00,-8
4.094008e+00,-8
4.154214e+00,-8
4.214420e+00,-8
4.274626e+00,-8
4.334832e+00,-8
4.395038e+00,-8
4.455244e+00,-8
4.515450e+00,-9
4.575656e+00,-9
4.635862e+00,-9
4.696068e+00,-9
4.756274e+00,-9
4.816480e+00,-9
4.876686e+00,-9
4.936892e+00,-9
4.997098e+00,-9
5.057304e+00,-9
5.117510e+00,-9
5.177716e+00,-9
5.237922e+00,-9
5.298128e+00,-9
5.358334e+00,-9
5.418540e+00,-9
5.478746e+00,-9
5.538952e+00,-9
5.599158e+00,-9
5.659364e+00,-9
5.719570e+00,-9
5.779776e+00,-9
5.839982e+00,-9
5.900188e+00,-9
5.960394e+00,-9
6.020600e+00,-9
6.080806e+00,-9
6.141012e+00,-9
6.201218e+00,-9
6.261424e+00,-9
6.321630e+00,-9
6.381836e+00,-9
6.442042e+00,-9
6.502248e+00,-9
6.562454e+00,-9
6.622660e+00,-9
6.682866e+00,-9
6.743072e+00,-9
6.803278e+00,-9
6.863484e+00,-9
6.923690e+00,-9
6.983896e+00,-9
7.044102e+00,-9
7.104308e+00,-9
7.164514e+00,-9
7.224720e+00,-9
7.284926e+00,-9
7.345132e+00,-9
7.405338e+00,-9
7.465544e+00,-9
7.525750e+00,-9
7.585956e+00,-9
7.646162e+00,-9
7.706368e+00,-9
7.766574e+00,-9
7.826780e+00,-9
7.886986e+00,-9
7.947192e+00,-9
8.007398e+00,-9
8.067604e+00,-9
8.127810e+00,-9
8.188016e+00,-9
8.248222e+00,-9
8.308428e+00,-9
8.368634e+00,-9
8.428840e+00,-9
8.489046e+00,-9
8.549252e+00,-9
8.609458e+00,-9
8.669664e+00,-9
8.729870e+00,-9
8.790076e+00,-9
8.850282e+00,-9
8.910488e+00,-9
8.970694e+00,-9
9.030900e+00,-9
9.091106e+00,-9
9.151312e+00,-9
9.211518e+00,-9
9.271724e+00,-9
9.331930e+00,-10
9.392136e+00,-10
9.452342e+00,-10
9.512548e+00,-10
9.572754e+00,-10
9.632960e+00,-10
9.693166e+00,-10
9.753372e+00,-10
9.813578e+00,-10
9.873784e+00,-10
9.933990e+00,-10
9.994196e+00,-10
1.005440e+01,-10
1.011461e+01,-10
1.017481e+01,-10
1.023502e+01,-10
1.029523e+01,-10
1.035543e+01,-10
1.041564e+01,-10
1.047584e+01,-10
1.053605e+01,-10
1.059626e+01,-10
1.065646e+01,-10
1.071667e+01,-10
1.077687e+01,-10
1.083708e+01,-10
1.089729e+01,-10
1.095749e+01,-10
1.101770e+01,-10
1.107790e+01,-10
1.113811e+01,-10
1.119832e+01,-10
1.125852e+01,-10
1.131873e+01,-10
1.137893e+01,-10
1.143914e+01,-10
1.149935e+01,-10
1.155955e+01,-10
1.161976e+01,-10
1.167996e+01,-10
1.174017e+01,-10
1.180038e+01,-10
1.186058e+01,-10
1.192079e+01,-10
1.198099e+01,-10
1.204120e+01,-10
1.210141e+01,-10
1.216161e+01,-10
1.222182e+01,-10
1.228202e+01,-10
1.234223e+01,-10
1.240244e+01,-10
1.246264e+01,-10
1.252285e+01,-10
1.258305e+01,-10
1.264326e+01,-10
1.270347e+01,-10
1.276367e+01,-10
1.282388e+01,-10
1.288408e+01,-10
1.294429e+01,-10
1.300450e+01,-10
1.306470e+01,-10
1.312491e+01,-10
1.318511e+01,-10
1.324532e+01,-10
1.330553e+01,-10
1.336573e+01,-10
1.342594e+01,-10
1.348614e+01,-10
1.354635e+01,-10
1.360656e+01,-10
1.366676e+01,-10
1.372697e+01,-10
1.378717e+01,-10
1.384738e+01,-10
1.390759e+01,-10
1.396779e+01,-10
1.402800e+01,-10
1.408820e+01,-10
1.414841e+01,-10
1.420862e+01,-10
1.426882e+01,-10
1.432903e+01,-10
1.438923e+01,-10
1.444944e+01,-10
1.450965e+01,-10
1.456985e+01,-10
1.463006e+01,-10
1.469026e+01,-10
1.475047e+01,-10
1.481068e+01,-10
1.487088e+01,-10
1.493109e+01,-10
1.499129e+01,-10
1.505150e+01,-10
1.511171e+01,-10
1.517191e+01,-10
1.523212e+01,-10
1.529232e+01,-10
1.535253e+01,-10
1.541274e+01,-10
1.547294e+01,-10
1.553315e+01,-10
1.559335e+01,-10
1.565356e+01,-10
1.571377e+01,-10
1.577397e+01,-10
1.583418e+01,-10
1.589438e+01,-10
1.595459e+01,-10
1.601480e+01,-10
1.607500e+01,-10
1.613521e+01,-10
1.619541e+01,-10
1.625562e+01,-10
1.631583e+01,-10
1.637603e+01,-10
1.643624e+01,-10
1.649644e+01,-10
1.655665e+01,-10
1.661686e+01,-10
1.667706e+01,-10
1.673727e+01,-10
1.679747e+01,-10
1.685768e+01,-10
1.691789e+01,-10
1.697809e+01,-10
1.703830e+01,-10
1.709850e+01,-10
1.715871e+01,-10
1.721892e+01,-10
1.727912e+01,-10
1.733933e+01,-10
1.739953e+01,-10
1.745974e+01,-10
1.751995e+01,-10
1.758015e+01,-10
1.764036e+01,-10
1.770056e+01,-10
1.776077e+01,-10
1.782098e+01,-10
1.788118e+01,-10
1.794139e+01,-10
1.800159e+01,-10
1.806180e+01,-10
1.812201e+01,-10
1.818221e+01,-10
1.824242e+01,-10
1.830262e+01,-10
1.836283e+01,-10
1.842304e+01,-10
1.848324e+01,-10
1.854345e+01,-10
1.860365e+01,-10
1.866386e+01,-10
1.872407e+01,-10
1.878427e+01,-10
1.884448e+01,-10
1.890468e+01,-10
1.896489e+01,-11
1.902510e+01,-11
1.908530e+01,-11
1.914551e+01,-11
1.920571e+01,-11
1.926592e+01,-11
1.932613e+01,-11
1.938633e+01,-11
1.944654e+01,-11
1.950674e+01,-11
1.956695e+01,-11
1.962716e+01,-11
1.968736e+01,-11
1.974757e+01,-11
1.980777e+01,-11
1.986798e+01,-11
1.992819e+01,-11
1.998839e+01,-11
2.004860e+01,-11
2.010880e+01,-11
2.016901e+01,-11
2.022922e+01,-11
2.028942e+01,-11
2.034963e+01,-11
2.040983e+01,-11
2.047004e+01,-11
2.053025e+01,-11
2.059045e+01,-11
2.065066e+01,-11
2.071086e+01,-11
2.077107e+01,-11
2.083128e+01,-11
2.089148e+01,-11
2.095169e+01,-11
2.101189e+01,-11
2.107210e+01,-11
2.113231e+01,-11
2.119251e+01,-11
2.125272e+01,-11
2.131292e+01,-11
2.137313e+01,-11
2.143334e+01,-11
2.149354e+01,-11
2.155375e+01,-11
2.161395e+01,-11
2.167416e+01,-11
2.173437e+01,-11
2.179457e+01,-11
2.185478e+01,-11
2.191498e+01,-11
2.197519e+01,-11
2.203540e+01,-11
2.209560e+01,-11
2.215581e+01,-11
2.221601e+01,-11
2.227622e+01,-11
2.233643e+01,-11
2.239663e+01,-11
2.245684e+01,-11
2.251704e+01,-11
2.257725e+01,-11
2.263746e+01,-11
2.269766e+01,-11
2.275787e+01,-11
2.281807e+01,-11
2.287828e+01,-11
2.293849e+01,-11
2.299869e+01,-11
2.305890e+01,-11
2.311910e+01,-11
2.317931e+01,-11
2.323952e+01,-11
2.329972e+01,-11
2.335993e+01,-11
2.342013e+01,-11
2.348034e+01,-11
2.354055e+01,-11
2.360075e+01,-11
2.366096e+01,-11
2.372116e+01,-11
2.378137e+01,-11
2.384158e+01,-11
2.390178e+01,-11
2.396199e+01,-11
2.402219e+01,-11
2.408240e+01,-11
2.414261e+01,-11
2.420281e+01,-11
2.426302e+01,-11
2.432322e+01,-11
2.438343e+01,-11
2.444364e+01,-11
2.450384e+01,-11
2.456405e+01,-11
2.462425e+01,-11
2.468446e+01,-11
2.474467e+01,-11
2.480487e+01,-11
2.486508e+01,-11
2.492528e+01,-11
2.498549e+01,-11
2.504570e+01,-11
2.510590e+01,-11
2.516611e+01,-11
2.522631e+01,-11
2.528652e+01,-11
2.534673e+01,-11
2.540693e+01,-11
2.546714e+01,-11
2.552734e+01,-11
2.558755e+01,-11
2.564776e+01,-11
2.570796e+01,-11
2.576817e+01,-11
2.582837e+01,-11
2.588858e+01,-11
2.594879e+01,-11
2.600899e+01,-11
2.606920e+01,-11
2.612940e+01,-11
2.618961e+01,-11
2.624982e+01,-11
2.631002e+01,-11
2.637023e+01,-11
2.643043e+01,-11
2.649064e+01,-11
2.655085e+01,-11
2.661105e+01,-11
2.667126e+01,-11
2.673146e+01,-11
2.679167e+01,-11
2.685188e+01,-11
2.691208e+01,-11
2.697229e+01,-11
2.703249e+01,-11
2.709270e+01,-11
2.715291e+01,-11
2.721311e+01,-11
2.727332e+01,-11
2.733352e+01,-11
2.739373e+01,-11
2.745394e+01,-11
2.751414e+01,-11
2.757435e+01,-11
2.763455e+01,-11
2.769476e+01,-11
2.775497e+01,-11
2.781517e+01,-11
2.787538e+01,-11
2.793558e+01,-11
2.799579e+01,-11
2.805600e+01,-11
2.811620e+01,-11
2.817641e+01,-11
2.823661e+01,-11
2.829682e+01,-11
2.835703e+01,-11
2.841723e+01,-11
2.847744e+01,-11
2.853764e+01,-11
2.859785e+01,-11
2.865806e+01,-11
2.871826e+01,-11
2.877847e+01,-11
2.883867e+01,-11
2.889888e+01,-11
2.895909e+01,-11
2.901929e+01,-11
2.907950e+01,-11
2.913970e+01,-11
2.919991e+01,-11
2.926012e+01,-11
2.932032e+01,-11
2.938053e+01,-11
2.944073e+01,-11
2.950094e+01,-11
2.956115e+01,-11
2.962135e+01,-11
2.968156e+01,-11
2.974176e+01,-11
2.980197e+01,-11
2.986218e+01,-11
2.992238e+01,-11
2.998259e+01,-11
3.004279e+01,-11
3.010300e+01,-11
3.016321e+01,-11
3.022341e+01,-11
3.028362e+01,-11
3.034382e+01,-11
3.040403e+01,-11
3.046424e+01,-11
3.052444e+01,-11
3.058465e+01,-11
3.064485e+01,-11
3.070506e+01,-11
3.076527e+01,-11
3.082547e+01,-11
3.088568e+01,-11
3.094588e+01,-11
3.100609e+01,-11
3.106630e+01,-11
3.112650e+01,-11
3.118671e+01,-11
3.124691e+01,-11
3.130712e+01,-11
3.136733e+01,-11
3.142753e+01,-11
3.148774e+01,-11
3.154794e+01,-11
3.160815e+01,-11
3.166836e+01,-11
3.172856e+01,-11
3.178877e+01,-11
3.184897e+01,-11
3.190918e+01,-11
3.196939e+01,-11
3.202959e+01,-11
3.208980e+01,-11
3.215000e+01,-11
3.221021e+01,-11
3.227042e+01,-11
3.233062e+01,-11
3.239083e+01,-11
3.245103e+01,-11
3.251124e+01,-11
3.257145e+01,-11
3.263165e+01,-11
3.269186e+01,-11
3.275206e+01,-11
3.281227e+01,-11
3.287248e+01,-11
3.293268e+01,-11
3.299289e+01,-11
3.305309e+01,-11
3.311330e+01,-11
3.317351e+01,-11
3.323371e+01,-11
3.329392e+01,-11
3.335412e+01,-11
3.341433e+01,-11
3.347454e+01,-11
3.353474e+01,-11
3.359495e+01,-11
3.365515e+01,-11
3.371536e+01,-11
3.377557e+01,-11
3.383577e+01,-11
3.389598e+01,-11
3.395618e+01,-11
3.401639e+01,-11
3.407660e+01,-11
3.413680e+01,-11
3.419701e+01,-11
3.425721e+01,-11
3.431742e+01,-11
3.437763e+01,-11
3.443783e+01,-11
3.449804e+01,-11
3.455824e+01,-11
3.461845e+01,-11
3.467866e+01,-11
3.473886e+01,-11
3.479907e+01,-11
3.485927e+01,-11
3.491948e+01,-11
3.497969e+01,-11
3.503989e+01,-11
3.510010e+01,-11
3.516030e+01,-11
3.522051e+01,-11
3.528072e+01,-11
3.534092e+01,-11
3.540113e+01,-11
3.546133e+01,-11
3.552154e+01,-11
3.558175e+01,-11
3.564195e+01,-11
3.570216e+01,-11
3.576236e+01,-11
3.582257e+01,-11
3.588278e+01,-11
3.594298e+01,-11
3.600319e+01,-11
3.606339e+01,-11
3.612360e+01,-11
3.618381e+01,-11
3.624401e+01,-11
3.630422e+01,-11
3.636442e+01,-11
3.642463e+01,-11
3.648484e+01,-11
3.654504e+01,-11
3.660525e+01,-11
3.666545e+01,-11
3.672566e+01,-11
3.678587e+01,-11
3.684607e+01,-11
3.690628e+01,-11
3.696648e+01,-11
3.702669e+01,-11
3.708690e+01,-11
3.714710e+01,-11
3.720731e+01,-11
3.726751e+01,-11
3.732772e+01,-11
3.738793e+01,-11
3.744813e+01,-11
3.750834e+01,-11
3.756854e+01,-11
3.762875e+01,-11
3.768896e+01,-11
3.774916e+01,-11
3.780937e+01,-11
3.786957e+01,-11
3.792978e+01,-11
3.798999e+01,-11
3.805019e+01,-11
3.811040e+01,-11
3.817060e+01,-11
3.823081e+01,-12
3.829102e+01,-12
3.835122e+01,-12
3.841143e+01,-12
3.847163e+01,-12
3.853184e+01,-12
3.859205e+01,-12
3.865225e+01,-12
3.871246e+01,-12
3.877266e+01,-12
3.883287e+01,-12
3.889308e+01,-12
3.895328e+01,-12
3.901349e+01,-12
3.907369e+01,-12
3.913390e+01,-12
3.919411e+01,-12
3.925431e+01,-12
3.931452e+01,-12
3.937472e+01,-12
3.943493e+01,-12
3.949514e+01,-12
3.955534e+01,-12
3.961555e+01,-12
3.967575e+01,-12
3.973596e+01,-12
3.979617e+01,-12
3.985637e+01,-12
3.991658e+01,-12
3.997678e+01,-12
4.003699e+01,-12
4.009720e+01,-12
4.015740e+01,-12
4.021761e+01,-12
4.027781e+01,-12
4.033802e+01,-12
4.039823e+01,-12
4.045843e+01,-12
4.051864e+01,-12
4.057884e+01,-12
4.063905e+01,-12
4.069926e+01,-12
4.075946e+01,-12
4.081967e+01,-12
4.087987e+01,-12
4.094008e+01,-12
4.100029e+01,-12
4.106049e+01,-12
4.112070e+01,-12
4.118090e+01,-12
4.124111e+01,-12
4.130132e+01,-12
4.136152e+01,-12
4.142173e+01,-12
4.148193e+01,-12
4.154214e+01,-12
4.160235e+01,-12
4.166255e+01,-12
4.172276e+01,-12
4.178296e+01,-12
4.184317e+01,-12
4.190338e+01,-12
4.196358e+01,-12
4.202379e+01,-12
4.208399e+01,-12
4.214420e+01,-12
4.220441e+01,-12
4.226461e+01,-12
4.232482e+01,-12
4.238502e+01,-12
4.244523e+01,-12
4.250544e+01,-12
4.256564e+01,-12
4.262585e+01,-12
4.268605e+01,-12
4.274626e+01,-12
4.280647e+01,-12
4.286667e+01,-12
4.292688e+01,-12
4.298708e+01,-12
4.304729e+01,-12
4.310750e+01,-12
4.316770e+01,-12
4.322791e+01,-12
4.328811e+01,-12
4.334832e+01,-12
4.340853e+01,-12
4.346873e+01,-12
4.352894e+01,-12
4.358914e+01,-12
4.364935e+01,-12
4.370956e+01,-12
4.376976e+01,-12
4.382997e+01,-12
4.389017e+01,-12
4.395038e+01,-12
4.401059e+01,-12
4.407079e+01,-12
4.413100e+01,-12
4.419120e+01,-12
4.425141e+01,-12
4.431162e+01,-12
4.437182e+01,-12
4.443203e+01,-12
4.449223e+01,-12
4.455244e+01,-12
4.461265e+01,-12
4.467285e+01,-12
4.473306e+01,-12
4.479326e+01,-12
4.485347e+01,-12
4.491368e+01,-12
4.497388e+01,-12
4.503409e+01,-12
4.509429e+01,-12
4.515450e+01,-12
4.521471e+01,-12
4.527491e+01,-12
4.533512e+01,-12
4.539532e+01,-12
4.545553e+01,-12
4.551574e+01,-12
4.557594e+01,-12
4.563615e+01,-12
4.569635e+01,-12
4.575656e+01,-12
4.581677e+01,-12
4.587697e+01,-12
4.593718e+01,-12
4.599738e+01,-12
4.605759e+01,-12
4.611780e+01,-12
4.617800e+01,-12
4.623821e+01,-12
4.629841e+01,-12
4.635862e+01,-12
4.641883e+01,-12
4.647903e+01,-12
4.653924e+01,-12
4.659944e+01,-12
4.665965e+01,-12
4.671986e+01,-12
4.678006e+01,-12
4.684027e+01,-12
4.690047e+01,-12
4.696068e+01,-12
4.702089e+01,-12
4.708109e+01,-12
4.714130e+01,-12
4.720150e+01,-12
4.726171e+01,-12
4.732192e+01,-12
4.738212e+01,-12
4.744233e+01,-12
4.750253e+01,-12
4.756274e+01,-12
4.762295e+01,-12
4.768315e+01,-12
4.774336e+01,-12
4.780356e+01,-12
4.786377e+01,-12
4.792398e+01,-12
4.798418e+01,-12
4.804439e+01,-12
4.810459e+01,-12
4.816480e+01,-12
4.822501e+01,-12
4.828521e+01,-12
4.834542e+01,-12
4.840562e+01,-12
4.846583e+01,-12
4.852604e+01,-12
4.858624e+01,-12
4.864645e+01,-12
4.870665e+01,-12
4.876686e+01,-12
4.882707e+01,-12
4.888727e+01,-12
4.894748e+01,-12
4.900768e+01,-12
4.906789e+01,-12
4.912810e+01,-12
4.918830e+01,-12
4.924851e+01,-12
4.930871e+01,-12
4.936892e+01,-12
4.942913e+01,-12
4.948933e+01,-12
4.954954e+01,-12
4.960974e+01,-12
4.966995e+01,-12
4.973016e+01,-12
4.979036e+01,-12
4.985057e+01,-12
4.991077e+01,-12
4.997098e+01,-12
5.003119e+01,-12
5.009139e+01,-12
5.015160e+01,-12
5.021180e+01,-12
5.027201e+01,-12
5.033222e+01,-12
5.039242e+01,-12
5.045263e+01,-12
5.051283e+01,-12
5.057304e+01,-12
5.063325e+01,-12
5.069345e+01,-12
5.075366e+01,-12
5.081386e+01,-12
5.087407e+01,-12
5.093428e+01,-12
5.099448e+01,-12
5.105469e+01,-12
5.111489e+01,-12
5.117510e+01,-12
5.123531e+01,-12
5.129551e+01,-12
5.135572e+01,-12
5.141592e+01,-12
5.147613e+01,-12
5.153634e+01,-12
5.159654e+01,-12
5.165675e+01,-12
5.171695e+01,-12
5.177716e+01,-12
5.183737e+01,-12
5.189757e+01,-12
5.195778e+01,-12
5.201798e+01,-12
5.207819e+01,-12
5.213840e+01,-12
5.219860e+01,-12
5.225881e+01,-12
5.231901e+01,-12
5.237922e+01,-12
5.243943e+01,-12
5.249963e+01,-12
5.255984e+01,-12
5.262004e+01,-12
5.268025e+01,-12
5.274046e+01,-12
5.280066e+01,-12
5.286087e+01,-12
5.292107e+01,-12
5.298128e+01,-12
5.304149e+01,-12
5.310169e+01,-12
5.316190e+01,-12
5.322210e+01,-12
5.328231e+01,-12
5.334252e+01,-12
5.340272e+01,-12
5.346293e+01,-12
5.352313e+01,-12
5.358334e+01,-12
5.364355e+01,-12
5.370375e+01,-12
5.376396e+01,-12
5.382416e+01,-12
5.388437e+01,-12
5.394458e+01,-12
5.400478e+01,-12
5.406499e+01,-12
5.412519e+01,-12
5.418540e+01,-12
5.424561e+01,-12
5.430581e+01,-12
5.436602e+01,-12
5.442622e+01,-12
5.448643e+01,-12
5.454664e+01,-12
5.460684e+01,-12
5.466705e+01,-12
5.472725e+01,-12
5.478746e+01,-12
5.484767e+01,-12
5.490787e+01,-12
5.496808e+01,-12
5.502828e+01,-12
5.508849e+01,-12
5.514870e+01,-12
5.520890e+01,-12
5.526911e+01,-12
5.532931e+01,-12
5.538952e+01,-12
5.544973e+01,-12
5.550993e+01,-12
5.557014e+01,-12
5.563034e+01,-12
5.569055e+01,-12
5.575076e+01,-12
5.581096e+01,-12
5.587117e+01,-12
5.593137e+01,-12
5.599158e+01,-12
5.605179e+01,-12
5.611199e+01,-12
5.617220e+01,-12
5.623240e+01,-12
5.629261e+01,-12
5.635282e+01,-12
5.641302e+01,-12
5.647323e+01,-12
5.653343e+01,-12
5.659364e+01,-12
5.665385e+01,-12
5.671405e+01,-12
5.677426e+01,-12
5.683446e+01,-12
5.689467e+01,-12
5.695488e+01,-12
5.701508e+01,-12
5.707529e+01,-12
5.713549e+01,-12
5.719570e+01,-12
5.725591e+01,-12
5.731611e+01,-12
5.737632e+01,-12
5.743652e+01,-12
5.749673e+01,-12
5.755694e+01,-12
5.761714e+01,-12
5.767735e+01,-12
5.773755e+01,-12
5.779776e+01,-12
5.785797e+01,-12
5.791817e+01,-12
5.797838e+01,-12
5.803858e+01,-12
5.809879e+01,-12
5.815900e+01,-12
5.821920e+01,-12
5.827941e+01,-12
5.833961e+01,-12
5.839982e+01,-12
5.846003e+01,-12
5.852023e+01,-12
5.858044e+01,-12
5.864064e+01,-12
5.870085e+01,-12
5.876106e+01,-12
5.882126e+01,-12
5.888147e+01,-12
5.894167e+01,-12
5.900188e+01,-12
5.906209e+01,-12
5.912229e+01,-12
5.918250e+01,-12
5.924270e+01,-12
5.930291e+01,-12
5.936312e+01,-12
5.942332e+01,-12
5.948353e+01,-12
5.954373e+01,-12
5.960394e+01,-12
5.966415e+01,-12
5.972435e+01,-12
5.978456e+01,-12
5.984476e+01,-12
5.990497e+01,-12
5.996518e+01,-12
6.002538e+01,-12
6.008559e+01,-12
6.014579e+01,-12
6.020600e+01,-12
6.026621e+01,-12
6.032641e+01,-12
6.038662e+01,-12
6.044682e+01,-12
6.050703e+01,-12
6.056724e+01,-12
6.062744e+01,-12
6.068765e+01,-12
6.074785e+01,-12
6.080806e+01,-12
6.086827e+01,-12
6.092847e+01,-12
6.098868e+01,-12
6.104888e+01,-12
6.110909e+01,-12
6.116930e+01,-12
6.122950e+01,-12
6.128971e+01,-12
6.134991e+01,-12
6.141012e+01,-12
6.147033e+01,-12
6.153053e+01,-12
6.159074e+01,-12
6.165094e+01,-12
6.171115e+01,-12
6.177136e+01,-12
6.183156e+01,-12
6.189177e+01,-12
6.195197e+01,-12
6.201218e+01,-12
6.207239e+01,-12
6.213259e+01,-12
6.219280e+01,-12
6.225300e+01,-12
6.231321e+01,-12
6.237342e+01,-12
6.243362e+01,-12
6.249383e+01,-12
6.255403e+01,-12
6.261424e+01,-12
6.267445e+01,-12
6.273465e+01,-12
6.279486e+01,-12
6.285506e+01,-12
6.291527e+01,-12
6.297548e+01,-12
6.303568e+01,-12
6.309589e+01,-12
6.315609e+01,-12
6.321630e+01,-12
6.327651e+01,-12
6.333671e+01,-12
6.339692e+01,-12
6.345712e+01,-12
6.351733e+01,-12
6.357754e+01,-12
6.363774e+01,-12
6.369795e+01,-12
6.375815e+01,-12
6.381836e+01,-12
6.387857e+01,-12
6.393877e+01,-12
6.399898e+01,-12
6.405918e+01,-12
6.411939e+01,-12
6.417960e+01,-12
6.423980e+01,-12
6.430001e+01,-12
6.436021e+01,-12
6.442042e+01,-12
6.448063e+01,-12
6.454083e+01,-12
6.460104e+01,-12
6.466124e+01,-12
6.472145e+01,-12
6.478166e+01,-12
6.484186e+01,-12
6.490207e+01,-12
6.496227e+01,-12
6.502248e+01,-12
6.508269e+01,-12
6.514289e+01,-12
6.520310e+01,-12
6.526330e+01,-12
6.532351e+01,-12
6.538372e+01,-12
6.544392e+01,-12
6.550413e+01,-12
6.556433e+01,-12
6.562454e+01,-12
6.568475e+01,-12
6.574495e+01,-12
6.580516e+01,-12
6.586536e+01,-12
6.592557e+01,-12
6.598578e+01,-12
6.604598e+01,-12
6.610619e+01,-12
6.616639e+01,-12
6.622660e+01,-12
6.628681e+01,-12
6.634701e+01,-12
6.640722e+01,-12
6.646742e+01,-12
6.652763e+01,-12
6.658784e+01,-12
6.664804e+01,-12
6.670825e+01,-12
6.676845e+01,-12
6.682866e+01,-12
6.688887e+01,-12
6.694907e+01,-12
6.700928e+01,-12
6.706948e+01,-12
6.712969e+01,-12
6.718990e+01,-12
6.725010e+01,-12
6.731031e+01,-12
6.737051e+01,-12
6.743072e+01,-12
6.749093e+01,-12
6.755113e+01,-12
6.761134e+01,-12
6.767154e+01,-12
6.773175e+01,-12
6.779196e+01,-12
6.785216e+01,-12
6.791237e+01,-12
6.797257e+01,-12
6.803278e+01,-12
6.809299e+01,-12
6.815319e+01,-12
6.821340e+01,-12
6.827360e+01,-12
6.833381e+01,-12
6.839402e+01,-12
6.845422e+01,-12
6.851443e+01,-12
6.857463e+01,-12
6.863484e+01,-12
6.869505e+01,-12
6.875525e+01,-12
6.881546e+01,-12
6.887566e+01,-12
6.893587e+01,-12
6.899608e+01,-12
6.905628e+01,-12
6.911649e+01,-12
6.917669e+01,-12
6.923690e+01,-12
6.929711e+01,-12
6.935731e+01,-12
6.941752e+01,-12
6.947772e+01,-12
6.953793e+01,-12
6.959813e+01,-12
6.965834e+01,-12
6.971855e+01,-12
6.977875e+01,-12
6.983896e+01,-12
6.989916e+01,-12
6.995937e+01,-12
7.001958e+01,-12
7.007978e+01,-12
7.013999e+01,-12
7.020019e+01,-12
7.026040e+01,-12
7.032061e+01,-12
7.038081e+01,-12
7.044102e+01,-12
7.050122e+01,-12
7.056143e+01,-12
7.062164e+01,-12
7.068184e+01,-12
7.074205e+01,-12
7.080225e+01,-12
7.086246e+01,-12
7.092267e+01,-12
7.098287e+01,-12
7.104308e+01,-12
7.110328e+01,-12
7.116349e+01,-12
7.122370e+01,-12
7.128390e+01,-12
7.134411e+01,-12
7.140431e+01,-12
7.146452e+01,-12
7.152473e+01,-12
7.158493e+01,-12
7.164514e+01,-12
7.170534e+01,-12
7.176555e+01,-12
7.182576e+01,-12
7.188596e+01,-12
7.194617e+01,-12
7.200637e+01,-12
7.206658e+01,-12
7.212679e+01,-12
7.218699e+01,-12
7.224720e+01,-12
7.230740e+01,-12
7.236761e+01,-12
7.242782e+01,-12
7.248802e+01,-12
7.254823e+01,-12
7.260843e+01,-12
7.266864e+01,-12
7.272885e+01,-12
7.278905e+01,-12
7.284926e+01,-12
7.290946e+01,-12
7.296967e+01,-12
7.302988e+01,-12
7.309008e+01,-12
7.315029e+01,-12
7.321049e+01,-12
7.327070e+01,-12
7.333091e+01,-12
7.339111e+01,-12
7.345132e+01,-12
7.351152e+01,-12
7.357173e+01,-12
7.363194e+01,-12
7.369214e+01,-12
7.375235e+01,-12
7.381255e+01,-12
7.387276e+01,-12
7.393297e+01,-12
7.399317e+01,-12
7.405338e+01,-12
7.411358e+01,-12
7.417379e+01,-12
7.423400e+01,-12
7.429420e+01,-12
7.435441e+01,-12
7.441461e+01,-12
7.447482e+01,-12
7.453503e+01,-12
7.459523e+01,-12
7.465544e+01,-12
7.471564e+01,-12
7.477585e+01,-12
7.483606e+01,-12
7.489626e+01,-12
7.495647e+01,-12
7.501667e+01,-12
7.507688e+01,-12
7.513709e+01,-12
7.519729e+01,-12
7.525750e+01,-12
7.531770e+01,-12
7.537791e+01,-12
7.543812e+01,-12
7.549832e+01,-12
7.555853e+01,-12
7.561873e+01,-12
7.567894e+01,-12
7.573915e+01,-12
7.579935e+01,-12
7.585956e+01,-12
7.591976e+01,-12
7.597997e+01,-12
7.604018e+01,-12
7.610038e+01,-12
7.616059e+01,-12
7.622079e+01,-12
7.628100e+01,-12
7.634121e+01,-12
7.640141e+01,-12


==> code/exponent_cost-2-posit-float.csv <==
exp10,posit,float32,float64
-9.030900e+01,nan,nan,-1.200000e+01
-9.024879e+01,nan,nan,-1.200000e+01
-9.018859e+01,nan,nan,-1.200000e+01
-9.012838e+01,nan,nan,-1.200000e+01
-9.006817e+01,nan,nan,-1.200000e+01
-9.000797e+01,nan,nan,-1.200000e+01
-8.994776e+01,nan,nan,-1.200000e+01
-8.988756e+01,nan,nan,-1.200000e+01
-8.982735e+01,nan,nan,-1.200000e+01
-8.976714e+01,nan,nan,-1.200000e+01
-8.970694e+01,nan,nan,-1.200000e+01
-8.964673e+01,nan,nan,-1.200000e+01
-8.958653e+01,nan,nan,-1.200000e+01
-8.952632e+01,nan,nan,-1.200000e+01
-8.946611e+01,nan,nan,-1.200000e+01
-8.940591e+01,nan,nan,-1.200000e+01
-8.934570e+01,nan,nan,-1.200000e+01
-8.928550e+01,nan,nan,-1.200000e+01
-8.922529e+01,nan,nan,-1.200000e+01
-8.916508e+01,nan,nan,-1.200000e+01
-8.910488e+01,nan,nan,-1.200000e+01
-8.904467e+01,nan,nan,-1.200000e+01
-8.898447e+01,nan,nan,-1.200000e+01
-8.892426e+01,nan,nan,-1.200000e+01
-8.886405e+01,nan,nan,-1.200000e+01
-8.880385e+01,nan,nan,-1.200000e+01
-8.874364e+01,nan,nan,-1.200000e+01
-8.868344e+01,nan,nan,-1.200000e+01
-8.862323e+01,nan,nan,-1.200000e+01
-8.856302e+01,nan,nan,-1.200000e+01
-8.850282e+01,nan,nan,-1.200000e+01
-8.844261e+01,nan,nan,-1.200000e+01
-8.838241e+01,nan,nan,-1.200000e+01
-8.832220e+01,nan,nan,-1.200000e+01
-8.826199e+01,nan,nan,-1.200000e+01
-8.820179e+01,nan,nan,-1.200000e+01
-8.814158e+01,nan,nan,-1.200000e+01
-8.808138e+01,nan,nan,-1.200000e+01
-8.802117e+01,nan,nan,-1.200000e+01
-8.796096e+01,nan,nan,-1.200000e+01
-8.790076e+01,nan,nan,-1.200000e+01
-8.784055e+01,nan,nan,-1.200000e+01
-8.778035e+01,nan,nan,-1.200000e+01
-8.772014e+01,nan,nan,-1.200000e+01
-8.765993e+01,nan,nan,-1.200000e+01
-8.759973e+01,nan,nan,-1.200000e+01
-8.753952e+01,nan,nan,-1.200000e+01
-8.747932e+01,nan,nan,-1.200000e+01
-8.741911e+01,nan,nan,-1.200000e+01
-8.735890e+01,nan,nan,-1.200000e+01
-8.729870e+01,nan,nan,-1.200000e+01
-8.723849e+01,nan,nan,-1.200000e+01
-8.717829e+01,nan,nan,-1.200000e+01
-8.711808e+01,nan,nan,-1.200000e+01
-8.705787e+01,nan,nan,-1.200000e+01
-8.699767e+01,nan,nan,-1.200000e+01
-8.693746e+01,nan,nan,-1.200000e+01
-8.687726e+01,nan,nan,-1.200000e+01
-8.681705e+01,nan,nan,-1.200000e+01
-8.675684e+01,nan,nan,-1.200000e+01
-8.669664e+01,nan,nan,-1.200000e+01
-8.663643e+01,nan,nan,-1.200000e+01
-8.657623e+01,nan,nan,-1.200000e+01
-8.651602e+01,nan,nan,-1.200000e+01
-8.645581e+01,nan,nan,-1.200000e+01
-8.639561e+01,nan,nan,-1.200000e+01
-8.633540e+01,nan,nan,-1.200000e+01
-8.627520e+01,nan,nan,-1.200000e+01
-8.621499e+01,nan,nan,-1.200000e+01
-8.615478e+01,nan,nan,-1.200000e+01
-8.609458e+01,nan,nan,-1.200000e+01
-8.603437e+01,nan,nan,-1.200000e+01
-8.597417e+01,nan,nan,-1.200000e+01
-8.591396e+01,nan,nan,-1.200000e+01
-8.585375e+01,nan,nan,-1.200000e+01
-8.579355e+01,nan,nan,-1.200000e+01
-8.573334e+01,nan,nan,-1.200000e+01
-8.567314e+01,nan,nan,-1.200000e+01
-8.561293e+01,nan,nan,-1.200000e+01
-8.555272e+01,nan,nan,-1.200000e+01
-8.549252e+01,nan,nan,-1.200000e+01
-8.543231e+01,nan,nan,-1.200000e+01
-8.537211e+01,nan,nan,-1.200000e+01
-8.531190e+01,nan,nan,-1.200000e+01
-8.525169e+01,nan,nan,-1.200000e+01
-8.519149e+01,nan,nan,-1.200000e+01
-8.513128e+01,nan,nan,-1.200000e+01
-8.507108e+01,nan,nan,-1.200000e+01
-8.501087e+01,nan,nan,-1.200000e+01
-8.495066e+01,nan,nan,-1.200000e+01
-8.489046e+01,nan,nan,-1.200000e+01
-8.483025e+01,nan,nan,-1.200000e+01
-8.477005e+01,nan,nan,-1.200000e+01
-8.470984e+01,nan,nan,-1.200000e+01
-8.464963e+01,nan,nan,-1.200000e+01
-8.458943e+01,nan,nan,-1.200000e+01
-8.452922e+01,nan,nan,-1.200000e+01
-8.446902e+01,nan,nan,-1.200000e+01
-8.440881e+01,nan,nan,-1.200000e+01
-8.434860e+01,nan,nan,-1.200000e+01
-8.428840e+01,nan,nan,-1.200000e+01
-8.422819e+01,nan,nan,-1.200000e+01
-8.416799e+01,nan,nan,-1.200000e+01
-8.410778e+01,nan,nan,-1.200000e+01
-8.404757e+01,nan,nan,-1.200000e+01
-8.398737e+01,nan,nan,-1.200000e+01
-8.392716e+01,nan,nan,-1.200000e+01
-8.386696e+01,nan,nan,-1.200000e+01
-8.380675e+01,nan,nan,-1.200000e+01
-8.374654e+01,nan,nan,-1.200000e+01
-8.368634e+01,nan,nan,-1.200000e+01
-8.362613e+01,nan,nan,-1.200000e+01
-8.356593e+01,nan,nan,-1.200000e+01
-8.350572e+01,nan,nan,-1.200000e+01
-8.344551e+01,nan,nan,-1.200000e+01
-8.338531e+01,nan,nan,-1.200000e+01
-8.332510e+01,nan,nan,-1.200000e+01
-8.326490e+01,nan,nan,-1.200000e+01
-8.320469e+01,nan,nan,-1.200000e+01
-8.314448e+01,nan,nan,-1.200000e+01
-8.308428e+01,nan,nan,-1.200000e+01
-8.302407e+01,nan,nan,-1.200000e+01
-8.296387e+01,nan,nan,-1.200000e+01
-8.290366e+01,nan,nan,-1.200000e+01
-8.284345e+01,nan,nan,-1.200000e+01
-8.278325e+01,nan,nan,-1.200000e+01
-8.272304e+01,nan,nan,-1.200000e+01
-8.266284e+01,nan,nan,-1.200000e+01
-8.260263e+01,nan,nan,-1.200000e+01
-8.254242e+01,nan,nan,-1.200000e+01
-8.248222e+01,nan,nan,-1.200000e+01
-8.242201e+01,nan,nan,-1.200000e+01
-8.236181e+01,nan,nan,-1.200000e+01
-8.230160e+01,nan,nan,-1.200000e+01
-8.224139e+01,nan,nan,-1.200000e+01
-8.218119e+01,nan,nan,-1.200000e+01
-8.212098e+01,nan,nan,-1.200000e+01
-8.206078e+01,nan,nan,-1.200000e+01
-8.200057e+01,nan,nan,-1.200000e+01
-8.194036e+01,nan,nan,-1.200000e+01
-8.188016e+01,nan,nan,-1.200000e+01
-8.181995e+01,nan,nan,-1.200000e+01
-8.175975e+01,nan,nan,-1.200000e+01
-8.169954e+01,nan,nan,-1.200000e+01
-8.163933e+01,nan,nan,-1.200000e+01
-8.157913e+01,nan,nan,-1.200000e+01
-8.151892e+01,nan,nan,-1.200000e+01
-8.145872e+01,nan,nan,-1.200000e+01
-8.139851e+01,nan,nan,-1.200000e+01
-8.133830e+01,nan,nan,-1.200000e+01
-8.127810e+01,nan,nan,-1.200000e+01
-8.121789e+01,nan,nan,-1.200000e+01
-8.115769e+01,nan,nan,-1.200000e+01
-8.109748e+01,nan,nan,-1.200000e+01
-8.103727e+01,nan,nan,-1.200000e+01
-8.097707e+01,nan,nan,-1.200000e+01
-8.091686e+01,nan,nan,-1.200000e+01
-8.085666e+01,nan,nan,-1.200000e+01
-8.079645e+01,nan,nan,-1.200000e+01
-8.073624e+01,nan,nan,-1.200000e+01
-8.067604e+01,nan,nan,-1.200000e+01
-8.061583e+01,nan,nan,-1.200000e+01
-8.055563e+01,nan,nan,-1.200000e+01
-8.049542e+01,nan,nan,-1.200000e+01
-8.043521e+01,nan,nan,-1.200000e+01
-8.037501e+01,nan,nan,-1.200000e+01
-8.031480e+01,nan,nan,-1.200000e+01
-8.025460e+01,nan,nan,-1.200000e+01
-8.019439e+01,nan,nan,-1.200000e+01
-8.013418e+01,nan,nan,-1.200000e+01
-8.007398e+01,nan,nan,-1.200000e+01
-8.001377e+01,nan,nan,-1.200000e+01
-7.995357e+01,nan,nan,-1.200000e+01
-7.989336e+01,nan,nan,-1.200000e+01
-7.983315e+01,nan,nan,-1.200000e+01
-7.977295e+01,nan,nan,-1.200000e+01
-7.971274e+01,nan,nan,-1.200000e+01
-7.965254e+01,nan,nan,-1.200000e+01
-7.959233e+01,nan,nan,-1.200000e+01
-7.953212e+01,nan,nan,-1.200000e+01
-7.947192e+01,nan,nan,-1.200000e+01
-7.941171e+01,nan,nan,-1.200000e+01
-7.935151e+01,nan,nan,-1.200000e+01
-7.929130e+01,nan,nan,-1.200000e+01
-7.923109e+01,nan,nan,-1.200000e+01
-7.917089e+01,nan,nan,-1.200000e+01
-7.911068e+01,nan,nan,-1.200000e+01
-7.905048e+01,nan,nan,-1.200000e+01
-7.899027e+01,nan,nan,-1.200000e+01
-7.893006e+01,nan,nan,-1.200000e+01
-7.886986e+01,nan,nan,-1.200000e+01
-7.880965e+01,nan,nan,-1.200000e+01
-7.874945e+01,nan,nan,-1.200000e+01
-7.868924e+01,nan,nan,-1.200000e+01
-7.862903e+01,nan,nan,-1.200000e+01
-7.856883e+01,nan,nan,-1.200000e+01
-7.850862e+01,nan,nan,-1.200000e+01
-7.844842e+01,nan,nan,-1.200000e+01
-7.838821e+01,nan,nan,-1.200000e+01
-7.832800e+01,nan,nan,-1.200000e+01
-7.826780e+01,nan,nan,-1.200000e+01
-7.820759e+01,nan,nan,-1.200000e+01
-7.814739e+01,nan,nan,-1.200000e+01
-7.808718e+01,nan,nan,-1.200000e+01
-7.802697e+01,nan,nan,-1.200000e+01
-7.796677e+01,nan,nan,-1.200000e+01
-7.790656e+01,nan,nan,-1.200000e+01
-7.784636e+01,nan,nan,-1.200000e+01
-7.778615e+01,nan,nan,-1.200000e+01
-7.772594e+01,nan,nan,-1.200000e+01
-7.766574e+01,nan,nan,-1.200000e+01
-7.760553e+01,nan,nan,-1.200000e+01
-7.754533e+01,nan,nan,-1.200000e+01
-7.748512e+01,nan,nan,-1.200000e+01
-7.742491e+01,nan,nan,-1.200000e+01
-7.736471e+01,nan,nan,-1.200000e+01
-7.730450e+01,nan,nan,-1.200000e+01
-7.724430e+01,nan,nan,-1.200000e+01
-7.718409e+01,nan,nan,-1.200000e+01
-7.712388e+01,nan,nan,-1.200000e+01
-7.706368e+01,nan,nan,-1.200000e+01
-7.700347e+01,nan,nan,-1.200000e+01
-7.694327e+01,nan,nan,-1.200000e+01
-7.688306e+01,nan,nan,-1.200000e+01
-7.682285e+01,nan,nan,-1.200000e+01
-7.676265e+01,-6.800000e+01,nan,-1.200000e+01
-7.670244e+01,-6.800000e+01,nan,-1.200000e+01
-7.664224e+01,-6.800000e+01,nan,-1.200000e+01
-7.658203e+01,-6.800000e+01,nan,-1.200000e+01
-7.652182e+01,-6.800000e+01,nan,-1.200000e+01
-7.646162e+01,-6.800000e+01,nan,-1.200000e+01
-7.640141e+01,-6.800000e+01,nan,-1.200000e+01
-7.634121e+01,-6.800000e+01,nan,-1.200000e+01
-7.628100e+01,-6.800000e+01,nan,-1.200000e+01
-7.622079e+01,-6.800000e+01,nan,-1.200000e+01
-7.616059e+01,-6.800000e+01,nan,-1.200000e+01
-7.610038e+01,-6.800000e+01,nan,-1.200000e+01
-7.604018e+01,-6.800000e+01,nan,-1.200000e+01
-7.597997e+01,-6.800000e+01,nan,-1.200000e+01
-7.591976e+01,-6.800000e+01,nan,-1.200000e+01
-7.585956e+01,-6.700000e+01,nan,-1.200000e+01
-7.579935e+01,-6.700000e+01,nan,-1.200000e+01
-7.573915e+01,-6.700000e+01,nan,-1.200000e+01
-7.567894e+01,-6.700000e+01,nan,-1.200000e+01
-7.561873e+01,-6.700000e+01,nan,-1.200000e+01
-7.555853e+01,-6.700000e+01,nan,-1.200000e+01
-7.549832e+01,-6.700000e+01,nan,-1.200000e+01
-7.543812e+01,-6.700000e+01,nan,-1.200000e+01
-7.537791e+01,-6.700000e+01,nan,-1.200000e+01
-7.531770e+01,-6.700000e+01,nan,-1.200000e+01
-7.525750e+01,-6.700000e+01,nan,-1.200000e+01
-7.519729e+01,-6.700000e+01,nan,-1.200000e+01
-7.513709e+01,-6.700000e+01,nan,-1.200000e+01
-7.507688e+01,-6.700000e+01,nan,-1.200000e+01
-7.501667e+01,-6.700000e+01,nan,-1.200000e+01
-7.495647e+01,-6.700000e+01,nan,-1.200000e+01
-7.489626e+01,-6.700000e+01,nan,-1.200000e+01
-7.483606e+01,-6.700000e+01,nan,-1.200000e+01
-7.477585e+01,-6.700000e+01,nan,-1.200000e+01
-7.471564e+01,-6.700000e+01,nan,-1.200000e+01
-7.465544e+01,-6.600000e+01,nan,-1.200000e+01
-7.459523e+01,-6.600000e+01,nan,-1.200000e+01
-7.453503e+01,-6.600000e+01,nan,-1.200000e+01
-7.447482e+01,-6.600000e+01,nan,-1.200000e+01
-7.441461e+01,-6.600000e+01,nan,-1.200000e+01
-7.435441e+01,-6.600000e+01,nan,-1.200000e+01
-7.429420e+01,-6.600000e+01,nan,-1.200000e+01
-7.423400e+01,-6.600000e+01,nan,-1.200000e+01
-7.417379e+01,-6.600000e+01,nan,-1.200000e+01
-7.411358e+01,-6.600000e+01,nan,-1.200000e+01
-7.405338e+01,-6.600000e+01,nan,-1.200000e+01
-7.399317e+01,-6.600000e+01,nan,-1.200000e+01
-7.393297e+01,-6.600000e+01,nan,-1.200000e+01
-7.387276e+01,-6.600000e+01,nan,-1.200000e+01
-7.381255e+01,-6.600000e+01,nan,-1.200000e+01
-7.375235e+01,-6.600000e+01,nan,-1.200000e+01
-7.369214e+01,-6.600000e+01,nan,-1.200000e+01
-7.363194e+01,-6.600000e+01,nan,-1.200000e+01
-7.357173e+01,-6.600000e+01,nan,-1.200000e+01
-7.351152e+01,-6.600000e+01,nan,-1.200000e+01
-7.345132e+01,-6.500000e+01,nan,-1.200000e+01
-7.339111e+01,-6.500000e+01,nan,-1.200000e+01
-7.333091e+01,-6.500000e+01,nan,-1.200000e+01
-7.327070e+01,-6.500000e+01,nan,-1.200000e+01
-7.321049e+01,-6.500000e+01,nan,-1.200000e+01
-7.315029e+01,-6.500000e+01,nan,-1.200000e+01
-7.309008e+01,-6.500000e+01,nan,-1.200000e+01
-7.302988e+01,-6.500000e+01,nan,-1.200000e+01
-7.296967e+01,-6.500000e+01,nan,-1.200000e+01
-7.290946e+01,-6.500000e+01,nan,-1.200000e+01
-7.284926e+01,-6.500000e+01,nan,-1.200000e+01
-7.278905e+01,-6.500000e+01,nan,-1.200000e+01
-7.272885e+01,-6.500000e+01,nan,-1.200000e+01
-7.266864e+01,-6.500000e+01,nan,-1.200000e+01
-7.260843e+01,-6.500000e+01,nan,-1.200000e+01
-7.254823e+01,-6.500000e+01,nan,-1.200000e+01
-7.248802e+01,-6.500000e+01,nan,-1.200000e+01
-7.242782e+01,-6.500000e+01,nan,-1.200000e+01
-7.236761e+01,-6.500000e+01,nan,-1.200000e+01
-7.230740e+01,-6.500000e+01,nan,-1.200000e+01
-7.224720e+01,-6.400000e+01,nan,-1.200000e+01
-7.218699e+01,-6.400000e+01,nan,-1.200000e+01
-7.212679e+01,-6.400000e+01,nan,-1.200000e+01
-7.206658e+01,-6.400000e+01,nan,-1.200000e+01
-7.200637e+01,-6.400000e+01,nan,-1.200000e+01
-7.194617e+01,-6.400000e+01,nan,-1.200000e+01
-7.188596e+01,-6.400000e+01,nan,-1.200000e+01
-7.182576e+01,-6.400000e+01,nan,-1.200000e+01
-7.176555e+01,-6.400000e+01,nan,-1.200000e+01
-7.170534e+01,-6.400000e+01,nan,-1.200000e+01
-7.164514e+01,-6.400000e+01,nan,-1.200000e+01
-7.158493e+01,-6.400000e+01,nan,-1.200000e+01
-7.152473e+01,-6.400000e+01,nan,-1.200000e+01
-7.146452e+01,-6.400000e+01,nan,-1.200000e+01
-7.140431e+01,-6.400000e+01,nan,-1.200000e+01
-7.134411e+01,-6.400000e+01,nan,-1.200000e+01
-7.128390e+01,-6.400000e+01,nan,-1.200000e+01
-7.122370e+01,-6.400000e+01,nan,-1.200000e+01
-7.116349e+01,-6.400000e+01,nan,-1.200000e+01
-7.110328e+01,-6.400000e+01,nan,-1.200000e+01
-7.104308e+01,-6.300000e+01,nan,-1.200000e+01
-7.098287e+01,-6.300000e+01,nan,-1.200000e+01
-7.092267e+01,-6.300000e+01,nan,-1.200000e+01
-7.086246e+01,-6.300000e+01,nan,-1.200000e+01
-7.080225e+01,-6.300000e+01,nan,-1.200000e+01
-7.074205e+01,-6.300000e+01,nan,-1.200000e+01
-7.068184e+01,-6.300000e+01,nan,-1.200000e+01
-7.062164e+01,-6.300000e+01,nan,-1.200000e+01
-7.056143e+01,-6.300000e+01,nan,-1.200000e+01
-7.050122e+01,-6.300000e+01,nan,-1.200000e+01
-7.044102e+01,-6.300000e+01,nan,-1.200000e+01
-7.038081e+01,-6.300000e+01,nan,-1.200000e+01
-7.032061e+01,-6.300000e+01,nan,-1.200000e+01
-7.026040e+01,-6.300000e+01,nan,-1.200000e+01
-7.020019e+01,-6.300000e+01,nan,-1.200000e+01
-7.013999e+01,-6.300000e+01,nan,-1.200000e+01
-7.007978e+01,-6.300000e+01,nan,-1.200000e+01
-7.001958e+01,-6.300000e+01,nan,-1.200000e+01
-6.995937e+01,-6.300000e+01,nan,-1.200000e+01
-6.989916e+01,-6.300000e+01,nan,-1.200000e+01
-6.983896e+01,-6.200000e+01,nan,-1.200000e+01
-6.977875e+01,-6.200000e+01,nan,-1.200000e+01
-6.971855e+01,-6.200000e+01,nan,-1.200000e+01
-6.965834e+01,-6.200000e+01,nan,-1.200000e+01
-6.959813e+01,-6.200000e+01,nan,-1.200000e+01
-6.953793e+01,-6.200000e+01,nan,-1.200000e+01
-6.947772e+01,-6.200000e+01,nan,-1.200000e+01
-6.941752e+01,-6.200000e+01,nan,-1.200000e+01
-6.935731e+01,-6.200000e+01,nan,-1.200000e+01
-6.929711e+01,-6.200000e+01,nan,-1.200000e+01
-6.923690e+01,-6.200000e+01,nan,-1.200000e+01
-6.917669e+01,-6.200000e+01,nan,-1.200000e+01
-6.911649e+01,-6.200000e+01,nan,-1.200000e+01
-6.905628e+01,-6.200000e+01,nan,-1.200000e+01
-6.899608e+01,-6.200000e+01,nan,-1.200000e+01
-6.893587e+01,-6.200000e+01,nan,-1.200000e+01
-6.887566e+01,-6.200000e+01,nan,-1.200000e+01
-6.881546e+01,-6.200000e+01,nan,-1.200000e+01
-6.875525e+01,-6.200000e+01,nan,-1.200000e+01
-6.869505e+01,-6.200000e+01,nan,-1.200000e+01
-6.863484e+01,-6.100000e+01,nan,-1.200000e+01
-6.857463e+01,-6.100000e+01,nan,-1.200000e+01
-6.851443e+01,-6.100000e+01,nan,-1.200000e+01
-6.845422e+01,-6.100000e+01,nan,-1.200000e+01
-6.839402e+01,-6.100000e+01,nan,-1.200000e+01
-6.833381e+01,-6.100000e+01,nan,-1.200000e+01
-6.827360e+01,-6.100000e+01,nan,-1.200000e+01
-6.821340e+01,-6.100000e+01,nan,-1.200000e+01
-6.815319e+01,-6.100000e+01,nan,-1.200000e+01
-6.809299e+01,-6.100000e+01,nan,-1.200000e+01
-6.803278e+01,-6.100000e+01,nan,-1.200000e+01
-6.797257e+01,-6.100000e+01,nan,-1.200000e+01
-6.791237e+01,-6.100000e+01,nan,-1.200000e+01
-6.785216e+01,-6.100000e+01,nan,-1.200000e+01
-6.779196e+01,-6.100000e+01,nan,-1.200000e+01
-6.773175e+01,-6.100000e+01,nan,-1.200000e+01
-6.767154e+01,-6.100000e+01,nan,-1.200000e+01
-6.761134e+01,-6.100000e+01,nan,-1.200000e+01
-6.755113e+01,-6.100000e+01,nan,-1.200000e+01
-6.749093e+01,-6.100000e+01,nan,-1.200000e+01
-6.743072e+01,-6.000000e+01,nan,-1.200000e+01
-6.737051e+01,-6.000000e+01,nan,-1.200000e+01
-6.731031e+01,-6.000000e+01,nan,-1.200000e+01
-6.725010e+01,-6.000000e+01,nan,-1.200000e+01
-6.718990e+01,-6.000000e+01,nan,-1.200000e+01
-6.712969e+01,-6.000000e+01,nan,-1.200000e+01
-6.706948e+01,-6.000000e+01,nan,-1.200000e+01
-6.700928e+01,-6.000000e+01,nan,-1.200000e+01
-6.694907e+01,-6.000000e+01,nan,-1.200000e+01
-6.688887e+01,-6.000000e+01,nan,-1.200000e+01
-6.682866e+01,-6.000000e+01,nan,-1.200000e+01
-6.676845e+01,-6.000000e+01,nan,-1.200000e+01
-6.670825e+01,-6.000000e+01,nan,-1.200000e+01
-6.664804e+01,-6.000000e+01,nan,-1.200000e+01
-6.658784e+01,-6.000000e+01,nan,-1.200000e+01
-6.652763e+01,-6.000000e+01,nan,-1.200000e+01
-6.646742e+01,-6.000000e+01,nan,-1.200000e+01
-6.640722e+01,-6.000000e+01,nan,-1.200000e+01
-6.634701e+01,-6.000000e+01,nan,-1.200000e+01
-6.628681e+01,-6.000000e+01,nan,-1.200000e+01
-6.622660e+01,-5.900000e+01,nan,-1.200000e+01
-6.616639e+01,-5.900000e+01,nan,-1.200000e+01
-6.610619e+01,-5.900000e+01,nan,-1.200000e+01
-6.604598e+01,-5.900000e+01,nan,-1.200000e+01
-6.598578e+01,-5.900000e+01,nan,-1.200000e+01
-6.592557e+01,-5.900000e+01,nan,-1.200000e+01
-6.586536e+01,-5.900000e+01,nan,-1.200000e+01
-6.580516e+01,-5.900000e+01,nan,-1.200000e+01
-6.574495e+01,-5.900000e+01,nan,-1.200000e+01
-6.568475e+01,-5.900000e+01,nan,-1.200000e+01
-6.562454e+01,-5.900000e+01,nan,-1.200000e+01
-6.556433e+01,-5.900000e+01,nan,-1.200000e+01
-6.550413e+01,-5.900000e+01,nan,-1.200000e+01
-6.544392e+01,-5.900000e+01,nan,-1.200000e+01
-6.538372e+01,-5.900000e+01,nan,-1.200000e+01
-6.532351e+01,-5.900000e+01,nan,-1.200000e+01
-6.526330e+01,-5.900000e+01,nan,-1.200000e+01
-6.520310e+01,-5.900000e+01,nan,-1.200000e+01
-6.514289e+01,-5.900000e+01,nan,-1.200000e+01
-6.508269e+01,-5.900000e+01,nan,-1.200000e+01
-6.502248e+01,-5.800000e+01,nan,-1.200000e+01
-6.496227e+01,-5.800000e+01,nan,-1.200000e+01
-6.490207e+01,-5.800000e+01,nan,-1.200000e+01
-6.484186e+01,-5.800000e+01,nan,-1.200000e+01
-6.478166e+01,-5.800000e+01,nan,-1.200000e+01
-6.472145e+01,-5.800000e+01,nan,-1.200000e+01
-6.466124e+01,-5.800000e+01,nan,-1.200000e+01
-6.460104e+01,-5.800000e+01,nan,-1.200000e+01
-6.454083e+01,-5.800000e+01,nan,-1.200000e+01
-6.448063e+01,-5.800000e+01,nan,-1.200000e+01
-6.442042e+01,-5.800000e+01,nan,-1.200000e+01
-6.436021e+01,-5.800000e+01,nan,-1.200000e+01
-6.430001e+01,-5.800000e+01,nan,-1.200000e+01
-6.423980e+01,-5.800000e+01,nan,-1.200000e+01
-6.417960e+01,-5.800000e+01,nan,-1.200000e+01
-6.411939e+01,-5.800000e+01,nan,-1.200000e+01
-6.405918e+01,-5.800000e+01,nan,-1.200000e+01
-6.399898e+01,-5.800000e+01,nan,-1.200000e+01
-6.393877e+01,-5.800000e+01,nan,-1.200000e+01
-6.387857e+01,-5.800000e+01,nan,-1.200000e+01
-6.381836e+01,-5.700000e+01,nan,-1.200000e+01
-6.375815e+01,-5.700000e+01,nan,-1.200000e+01
-6.369795e+01,-5.700000e+01,nan,-1.200000e+01
-6.363774e+01,-5.700000e+01,nan,-1.200000e+01
-6.357754e+01,-5.700000e+01,nan,-1.200000e+01
-6.351733e+01,-5.700000e+01,nan,-1.200000e+01
-6.345712e+01,-5.700000e+01,nan,-1.200000e+01
-6.339692e+01,-5.700000e+01,nan,-1.200000e+01
-6.333671e+01,-5.700000e+01,nan,-1.200000e+01
-6.327651e+01,-5.700000e+01,nan,-1.200000e+01
-6.321630e+01,-5.700000e+01,nan,-1.200000e+01
-6.315609e+01,-5.700000e+01,nan,-1.200000e+01
-6.309589e+01,-5.700000e+01,nan,-1.200000e+01
-6.303568e+01,-5.700000e+01,nan,-1.200000e+01
-6.297548e+01,-5.700000e+01,nan,-1.200000e+01
-6.291527e+01,-5.700000e+01,nan,-1.200000e+01
-6.285506e+01,-5.700000e+01,nan,-1.200000e+01
-6.279486e+01,-5.700000e+01,nan,-1.200000e+01
-6.273465e+01,-5.700000e+01,nan,-1.200000e+01
-6.267445e+01,-5.700000e+01,nan,-1.200000e+01
-6.261424e+01,-5.600000e+01,nan,-1.200000e+01
-6.255403e+01,-5.600000e+01,nan,-1.200000e+01
-6.249383e+01,-5.600000e+01,nan,-1.200000e+01
-6.243362e+01,-5.600000e+01,nan,-1.200000e+01
-6.237342e+01,-5.600000e+01,nan,-1.200000e+01
-6.231321e+01,-5.600000e+01,nan,-1.200000e+01
-6.225300e+01,-5.600000e+01,nan,-1.200000e+01
-6.219280e+01,-5.600000e+01,nan,-1.200000e+01
-6.213259e+01,-5.600000e+01,nan,-1.200000e+01
-6.207239e+01,-5.600000e+01,nan,-1.200000e+01
-6.201218e+01,-5.600000e+01,nan,-1.200000e+01
-6.195197e+01,-5.600000e+01,nan,-1.200000e+01
-6.189177e+01,-5.600000e+01,nan,-1.200000e+01
-6.183156e+01,-5.600000e+01,nan,-1.200000e+01
-6.177136e+01,-5.600000e+01,nan,-1.200000e+01
-6.171115e+01,-5.600000e+01,nan,-1.200000e+01
-6.165094e+01,-5.600000e+01,nan,-1.200000e+01
-6.159074e+01,-5.600000e+01,nan,-1.200000e+01
-6.153053e+01,-5.600000e+01,nan,-1.200000e+01
-6.147033e+01,-5.600000e+01,nan,-1.200000e+01
-6.141012e+01,-5.500000e+01,nan,-1.200000e+01
-6.134991e+01,-5.500000e+01,nan,-1.200000e+01
-6.128971e+01,-5.500000e+01,nan,-1.200000e+01
-6.122950e+01,-5.500000e+01,nan,-1.200000e+01
-6.116930e+01,-5.500000e+01,nan,-1.200000e+01
-6.110909e+01,-5.500000e+01,nan,-1.200000e+01
-6.104888e+01,-5.500000e+01,nan,-1.200000e+01
-6.098868e+01,-5.500000e+01,nan,-1.200000e+01
-6.092847e+01,-5.500000e+01,nan,-1.200000e+01
-6.086827e+01,-5.500000e+01,nan,-1.200000e+01
-6.080806e+01,-5.500000e+01,nan,-1.200000e+01
-6.074785e+01,-5.500000e+01,nan,-1.200000e+01
-6.068765e+01,-5.500000e+01,nan,-1.200000e+01
-6.062744e+01,-5.500000e+01,nan,-1.200000e+01
-6.056724e+01,-5.500000e+01,nan,-1.200000e+01
-6.050703e+01,-5.500000e+01,nan,-1.200000e+01
-6.044682e+01,-5.500000e+01,nan,-1.200000e+01
-6.038662e+01,-5.500000e+01,nan,-1.200000e+01
-6.032641e+01,-5.500000e+01,nan,-1.200000e+01
-6.026621e+01,-5.500000e+01,nan,-1.200000e+01
-6.020600e+01,-5.400000e+01,nan,-1.200000e+01
-6.014579e+01,-5.400000e+01,nan,-1.200000e+01
-6.008559e+01,-5.400000e+01,nan,-1.200000e+01
-6.002538e+01,-5.400000e+01,nan,-1.200000e+01
-5.996518e+01,-5.400000e+01,nan,-1.200000e+01
-5.990497e+01,-5.400000e+01,nan,-1.200000e+01
-5.984476e+01,-5.400000e+01,nan,-1.200000e+01
-5.978456e+01,-5.400000e+01,nan,-1.200000e+01
-5.972435e+01,-5.400000e+01,nan,-1.200000e+01
-5.966415e+01,-5.400000e+01,nan,-1.200000e+01
-5.960394e+01,-5.400000e+01,nan,-1.200000e+01
-5.954373e+01,-5.400000e+01,nan,-1.200000e+01
-5.948353e+01,-5.400000e+01,nan,-1.200000e+01
-5.942332e+01,-5.400000e+01,nan,-1.200000e+01
-5.936312e+01,-5.400000e+01,nan,-1.200000e+01
-5.930291e+01,-5.400000e+01,nan,-1.200000e+01
-5.924270e+01,-5.400000e+01,nan,-1.200000e+01
-5.918250e+01,-5.400000e+01,nan,-1.200000e+01
-5.912229e+01,-5.400000e+01,nan,-1.200000e+01
-5.906209e+01,-5.400000e+01,nan,-1.200000e+01
-5.900188e+01,-5.300000e+01,nan,-1.200000e+01
-5.894167e+01,-5.300000e+01,nan,-1.200000e+01
-5.888147e+01,-5.300000e+01,nan,-1.200000e+01
-5.882126e+01,-5.300000e+01,nan,-1.200000e+01
-5.876106e+01,-5.300000e+01,nan,-1.200000e+01
-5.870085e+01,-5.300000e+01,nan,-1.200000e+01
-5.864064e+01,-5.300000e+01,nan,-1.200000e+01
-5.858044e+01,-5.300000e+01,nan,-1.200000e+01
-5.852023e+01,-5.300000e+01,nan,-1.200000e+01
-5.846003e+01,-5.300000e+01,nan,-1.200000e+01
-5.839982e+01,-5.300000e+01,nan,-1.200000e+01
-5.833961e+01,-5.300000e+01,nan,-1.200000e+01
-5.827941e+01,-5.300000e+01,nan,-1.200000e+01
-5.821920e+01,-5.300000e+01,nan,-1.200000e+01
-5.815900e+01,-5.300000e+01,nan,-1.200000e+01
-5.809879e+01,-5.300000e+01,nan,-1.200000e+01
-5.803858e+01,-5.300000e+01,nan,-1.200000e+01
-5.797838e+01,-5.300000e+01,nan,-1.200000e+01
-5.791817e+01,-5.300000e+01,nan,-1.200000e+01
-5.785797e+01,-5.300000e+01,nan,-1.200000e+01
-5.779776e+01,-5.200000e+01,nan,-1.200000e+01
-5.773755e+01,-5.200000e+01,nan,-1.200000e+01
-5.767735e+01,-5.200000e+01,nan,-1.200000e+01
-5.761714e+01,-5.200000e+01,nan,-1.200000e+01
-5.755694e+01,-5.200000e+01,nan,-1.200000e+01
-5.749673e+01,-5.200000e+01,nan,-1.200000e+01
-5.743652e+01,-5.200000e+01,nan,-1.200000e+01
-5.737632e+01,-5.200000e+01,nan,-1.200000e+01
-5.731611e+01,-5.200000e+01,nan,-1.200000e+01
-5.725591e+01,-5.200000e+01,nan,-1.200000e+01
-5.719570e+01,-5.200000e+01,nan,-1.200000e+01
-5.713549e+01,-5.200000e+01,nan,-1.200000e+01
-5.707529e+01,-5.200000e+01,nan,-1.200000e+01
-5.701508e+01,-5.200000e+01,nan,-1.200000e+01
-5.695488e+01,-5.200000e+01,nan,-1.200000e+01
-5.689467e+01,-5.200000e+01,nan,-1.200000e+01
-5.683446e+01,-5.200000e+01,nan,-1.200000e+01
-5.677426e+01,-5.200000e+01,nan,-1.200000e+01
-5.671405e+01,-5.200000e+01,nan,-1.200000e+01
-5.665385e+01,-5.200000e+01,nan,-1.200000e+01
-5.659364e+01,-5.100000e+01,nan,-1.200000e+01
-5.653343e+01,-5.100000e+01,nan,-1.200000e+01
-5.647323e+01,-5.100000e+01,nan,-1.200000e+01
-5.641302e+01,-5.100000e+01,nan,-1.200000e+01
-5.635282e+01,-5.100000e+01,nan,-1.200000e+01
-5.629261e+01,-5.100000e+01,nan,-1.200000e+01
-5.623240e+01,-5.100000e+01,nan,-1.200000e+01
-5.617220e+01,-5.100000e+01,nan,-1.200000e+01
-5.611199e+01,-5.100000e+01,nan,-1.200000e+01
-5.605179e+01,-5.100000e+01,nan,-1.200000e+01
-5.599158e+01,-5.100000e+01,nan,-1.200000e+01
-5.593137e+01,-5.100000e+01,nan,-1.200000e+01
-5.587117e+01,-5.100000e+01,nan,-1.200000e+01
-5.581096e+01,-5.100000e+01,nan,-1.200000e+01
-5.575076e+01,-5.100000e+01,nan,-1.200000e+01
-5.569055e+01,-5.100000e+01,nan,-1.200000e+01
-5.563034e+01,-5.100000e+01,nan,-1.200000e+01
-5.557014e+01,-5.100000e+01,nan,-1.200000e+01
-5.550993e+01,-5.100000e+01,nan,-1.200000e+01
-5.544973e+01,-5.100000e+01,nan,-1.200000e+01
-5.538952e+01,-5.000000e+01,nan,-1.200000e+01
-5.532931e+01,-5.000000e+01,nan,-1.200000e+01
-5.526911e+01,-5.000000e+01,nan,-1.200000e+01
-5.520890e+01,-5.000000e+01,nan,-1.200000e+01
-5.514870e+01,-5.000000e+01,nan,-1.200000e+01
-5.508849e+01,-5.000000e+01,nan,-1.200000e+01
-5.502828e+01,-5.000000e+01,nan,-1.200000e+01
-5.496808e+01,-5.000000e+01,nan,-1.200000e+01
-5.490787e+01,-5.000000e+01,nan,-1.200000e+01
-5.484767e+01,-5.000000e+01,nan,-1.200000e+01
-5.478746e+01,-5.000000e+01,nan,-1.200000e+01
-5.472725e+01,-5.000000e+01,nan,-1.200000e+01
-5.466705e+01,-5.000000e+01,nan,-1.200000e+01
-5.460684e+01,-5.000000e+01,nan,-1.200000e+01
-5.454664e+01,-5.000000e+01,nan,-1.200000e+01
-5.448643e+01,-5.000000e+01,nan,-1.200000e+01
-5.442622e+01,-5.000000e+01,nan,-1.200000e+01
-5.436602e+01,-5.000000e+01,nan,-1.200000e+01
-5.430581e+01,-5.000000e+01,nan,-1.200000e+01
-5.424561e+01,-5.000000e+01,nan,-1.200000e+01
-5.418540e+01,-4.900000e+01,nan,-1.200000e+01
-5.412519e+01,-4.900000e+01,nan,-1.200000e+01
-5.406499e+01,-4.900000e+01,nan,-1.200000e+01
-5.400478e+01,-4.900000e+01,nan,-1.200000e+01
-5.394458e+01,-4.900000e+01,nan,-1.200000e+01
-5.388437e+01,-4.900000e+01,nan,-1.200000e+01
-5.382416e+01,-4.900000e+01,nan,-1.200000e+01
-5.376396e+01,-4.900000e+01,nan,-1.200000e+01
-5.370375e+01,-4.900000e+01,nan,-1.200000e+01
-5.364355e+01,-4.900000e+01,nan,-1.200000e+01
-5.358334e+01,-4.900000e+01,nan,-1.200000e+01
-5.352313e+01,-4.900000e+01,nan,-1.200000e+01
-5.346293e+01,-4.900000e+01,nan,-1.200000e+01
-5.340272e+01,-4.900000e+01,nan,-1.200000e+01
-5.334252e+01,-4.900000e+01,nan,-1.200000e+01
-5.328231e+01,-4.900000e+01,nan,-1.200000e+01
-5.322210e+01,-4.900000e+01,nan,-1.200000e+01
-5.316190e+01,-4.900000e+01,nan,-1.200000e+01
-5.310169e+01,-4.900000e+01,nan,-1.200000e+01
-5.304149e+01,-4.900000e+01,nan,-1.200000e+01
-5.298128e+01,-4.800000e+01,nan,-1.200000e+01
-5.292107e+01,-4.800000e+01,nan,-1.200000e+01
-5.286087e+01,-4.800000e+01,nan,-1.200000e+01
-5.280066e+01,-4.800000e+01,nan,-1.200000e+01
-5.274046e+01,-4.800000e+01,nan,-1.200000e+01
-5.268025e+01,-4.800000e+01,nan,-1.200000e+01
-5.262004e+01,-4.800000e+01,nan,-1.200000e+01
-5.255984e+01,-4.800000e+01,nan,-1.200000e+01
-5.249963e+01,-4.800000e+01,nan,-1.200000e+01
-5.243943e+01,-4.800000e+01,nan,-1.200000e+01
-5.237922e+01,-4.800000e+01,nan,-1.200000e+01
-5.231901e+01,-4.800000e+01,nan,-1.200000e+01
-5.225881e+01,-4.800000e+01,nan,-1.200000e+01
-5.219860e+01,-4.800000e+01,nan,-1.200000e+01
-5.213840e+01,-4.800000e+01,nan,-1.200000e+01
-5.207819e+01,-4.800000e+01,nan,-1.200000e+01
-5.201798e+01,-4.800000e+01,nan,-1.200000e+01
-5.195778e+01,-4.800000e+01,nan,-1.200000e+01
-5.189757e+01,-4.800000e+01,nan,-1.200000e+01
-5.183737e+01,-4.800000e+01,nan,-1.200000e+01
-5.177716e+01,-4.700000e+01,nan,-1.200000e+01
-5.171695e+01,-4.700000e+01,nan,-1.200000e+01
-5.165675e+01,-4.700000e+01,nan,-1.200000e+01
-5.159654e+01,-4.700000e+01,nan,-1.200000e+01
-5.153634e+01,-4.700000e+01,nan,-1.200000e+01
-5.147613e+01,-4.700000e+01,nan,-1.200000e+01
-5.141592e+01,-4.700000e+01,nan,-1.200000e+01
-5.135572e+01,-4.700000e+01,nan,-1.200000e+01
-5.129551e+01,-4.700000e+01,nan,-1.200000e+01
-5.123531e+01,-4.700000e+01,nan,-1.200000e+01
-5.117510e+01,-4.700000e+01,nan,-1.200000e+01
-5.111489e+01,-4.700000e+01,nan,-1.200000e+01
-5.105469e+01,-4.700000e+01,nan,-1.200000e+01
-5.099448e+01,-4.700000e+01,nan,-1.200000e+01
-5.093428e+01,-4.700000e+01,nan,-1.200000e+01
-5.087407e+01,-4.700000e+01,nan,-1.200000e+01
-5.081386e+01,-4.700000e+01,nan,-1.200000e+01
-5.075366e+01,-4.700000e+01,nan,-1.200000e+01
-5.069345e+01,-4.700000e+01,nan,-1.200000e+01
-5.063325e+01,-4.700000e+01,nan,-1.200000e+01
-5.057304e+01,-4.600000e+01,nan,-1.200000e+01
-5.051283e+01,-4.600000e+01,nan,-1.200000e+01
-5.045263e+01,-4.600000e+01,nan,-1.200000e+01
-5.039242e+01,-4.600000e+01,nan,-1.200000e+01
-5.033222e+01,-4.600000e+01,nan,-1.200000e+01
-5.027201e+01,-4.600000e+01,nan,-1.200000e+01
-5.021180e+01,-4.600000e+01,nan,-1.200000e+01
-5.015160e+01,-4.600000e+01,nan,-1.200000e+01
-5.009139e+01,-4.600000e+01,nan,-1.200000e+01
-5.003119e+01,-4.600000e+01,nan,-1.200000e+01
-4.997098e+01,-4.600000e+01,nan,-1.200000e+01
-4.991077e+01,-4.600000e+01,nan,-1.200000e+01
-4.985057e+01,-4.600000e+01,nan,-1.200000e+01
-4.979036e+01,-4.600000e+01,nan,-1.200000e+01
-4.973016e+01,-4.600000e+01,nan,-1.200000e+01
-4.966995e+01,-4.600000e+01,nan,-1.200000e+01
-4.960974e+01,-4.600000e+01,nan,-1.200000e+01
-4.954954e+01,-4.600000e+01,nan,-1.200000e+01
-4.948933e+01,-4.600000e+01,nan,-1.200000e+01
-4.942913e+01,-4.600000e+01,nan,-1.200000e+01
-4.936892e+01,-4.500000e+01,nan,-1.200000e+01
-4.930871e+01,-4.500000e+01,nan,-1.200000e+01
-4.924851e+01,-4.500000e+01,nan,-1.200000e+01
-4.918830e+01,-4.500000e+01,nan,-1.200000e+01
-4.912810e+01,-4.500000e+01,nan,-1.200000e+01
-4.906789e+01,-4.500000e+01,nan,-1.200000e+01
-4.900768e+01,-4.500000e+01,nan,-1.200000e+01
-4.894748e+01,-4.500000e+01,nan,-1.200000e+01
-4.888727e+01,-4.500000e+01,nan,-1.200000e+01
-4.882707e+01,-4.500000e+01,nan,-1.200000e+01
-4.876686e+01,-4.500000e+01,nan,-1.200000e+01
-4.870665e+01,-4.500000e+01,nan,-1.200000e+01
-4.864645e+01,-4.500000e+01,nan,-1.200000e+01
-4.858624e+01,-4.500000e+01,nan,-1.200000e+01
-4.852604e+01,-4.500000e+01,nan,-1.200000e+01
-4.846583e+01,-4.500000e+01,nan,-1.200000e+01
-4.840562e+01,-4.500000e+01,nan,-1.200000e+01
-4.834542e+01,-4.500000e+01,nan,-1.200000e+01
-4.828521e+01,-4.500000e+01,nan,-1.200000e+01
-4.822501e+01,-4.500000e+01,nan,-1.200000e+01
-4.816480e+01,-4.400000e+01,nan,-1.200000e+01
-4.810459e+01,-4.400000e+01,nan,-1.200000e+01
-4.804439e+01,-4.400000e+01,nan,-1.200000e+01
-4.798418e+01,-4.400000e+01,nan,-1.200000e+01
-4.792398e+01,-4.400000e+01,nan,-1.200000e+01
-4.786377e+01,-4.400000e+01,nan,-1.200000e+01
-4.780356e+01,-4.400000e+01,nan,-1.200000e+01
-4.774336e+01,-4.400000e+01,nan,-1.200000e+01
-4.768315e+01,-4.400000e+01,nan,-1.200000e+01
-4.762295e+01,-4.400000e+01,nan,-1.200000e+01
-4.756274e+01,-4.400000e+01,nan,-1.200000e+01
-4.750253e+01,-4.400000e+01,nan,-1.200000e+01
-4.744233e+01,-4.400000e+01,nan,-1.200000e+01
-4.738212e+01,-4.400000e+01,nan,-1.200000e+01
-4.732192e+01,-4.400000e+01,nan,-1.200000e+01
-4.726171e+01,-4.400000e+01,nan,-1.200000e+01
-4.720150e+01,-4.400000e+01,nan,-1.200000e+01
-4.714130e+01,-4.400000e+01,nan,-1.200000e+01
-4.708109e+01,-4.400000e+01,nan,-1.200000e+01
-4.702089e+01,-4.400000e+01,nan,-1.200000e+01
-4.696068e+01,-4.300000e+01,nan,-1.200000e+01
-4.690047e+01,-4.300000e+01,nan,-1.200000e+01
-4.684027e+01,-4.300000e+01,nan,-1.200000e+01
-4.678006e+01,-4.300000e+01,nan,-1.200000e+01
-4.671986e+01,-4.300000e+01,nan,-1.200000e+01
-4.665965e+01,-4.300000e+01,nan,-1.200000e+01
-4.659944e+01,-4.300000e+01,nan,-1.200000e+01
-4.653924e+01,-4.300000e+01,nan,-1.200000e+01
-4.647903e+01,-4.300000e+01,nan,-1.200000e+01
-4.641883e+01,-4.300000e+01,nan,-1.200000e+01
-4.635862e+01,-4.300000e+01,nan,-1.200000e+01
-4.629841e+01,-4.300000e+01,nan,-1.200000e+01
-4.623821e+01,-4.300000e+01,nan,-1.200000e+01
-4.617800e+01,-4.300000e+01,nan,-1.200000e+01
-4.611780e+01,-4.300000e+01,nan,-1.200000e+01
-4.605759e+01,-4.300000e+01,nan,-1.200000e+01
-4.599738e+01,-4.300000e+01,nan,-1.200000e+01
-4.593718e+01,-4.300000e+01,nan,-1.200000e+01
-4.587697e+01,-4.300000e+01,nan,-1.200000e+01
-4.581677e+01,-4.300000e+01,nan,-1.200000e+01
-4.575656e+01,-4.200000e+01,nan,-1.200000e+01
-4.569635e+01,-4.200000e+01,nan,-1.200000e+01
-4.563615e+01,-4.200000e+01,nan,-1.200000e+01
-4.557594e+01,-4.200000e+01,nan,-1.200000e+01
-4.551574e+01,-4.200000e+01,nan,-1.200000e+01
-4.545553e+01,-4.200000e+01,nan,-1.200000e+01
-4.539532e+01,-4.200000e+01,nan,-1.200000e+01
-4.533512e+01,-4.200000e+01,nan,-1.200000e+01
-4.527491e+01,-4.200000e+01,nan,-1.200000e+01
-4.521471e+01,-4.200000e+01,nan,-1.200000e+01
-4.515450e+01,-4.200000e+01,nan,-1.200000e+01
-4.509429e+01,-4.200000e+01,nan,-1.200000e+01
-4.503409e+01,-4.200000e+01,nan,-1.200000e+01
-4.497388e+01,-4.200000e+01,nan,-1.200000e+01
-4.491368e+01,-4.200000e+01,nan,-1.200000e+01
-4.485347e+01,-4.200000e+01,-9.000000e+00,-1.200000e+01
-4.479326e+01,-4.200000e+01,-9.000000e+00,-1.200000e+01
-4.473306e+01,-4.200000e+01,-9.000000e+00,-1.200000e+01
-4.467285e+01,-4.200000e+01,-9.000000e+00,-1.200000e+01
-4.461265e+01,-4.200000e+01,-9.000000e+00,-1.200000e+01
-4.455244e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.449223e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.443203e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.437182e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.431162e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.425141e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.419120e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.413100e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.407079e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.401059e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.395038e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.389017e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.382997e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.376976e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.370956e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.364935e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.358914e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.352894e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.346873e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.340853e+01,-4.100000e+01,-9.000000e+00,-1.200000e+01
-4.334832e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.328811e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.322791e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.316770e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.310750e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.304729e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.298708e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.292688e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.286667e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.280647e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.274626e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.268605e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.262585e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.256564e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.250544e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.244523e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.238502e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.232482e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.226461e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.220441e+01,-4.000000e+01,-9.000000e+00,-1.200000e+01
-4.214420e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.208399e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.202379e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.196358e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.190338e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.184317e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.178296e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.172276e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.166255e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.160235e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.154214e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.148193e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.142173e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.136152e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.130132e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.124111e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.118090e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.112070e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.106049e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.100029e+01,-3.900000e+01,-9.000000e+00,-1.200000e+01
-4.094008e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.087987e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.081967e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.075946e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.069926e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.063905e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.057884e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.051864e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.045843e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.039823e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.033802e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.027781e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.021761e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.015740e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.009720e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-4.003699e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-3.997678e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-3.991658e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-3.985637e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-3.979617e+01,-3.800000e+01,-9.000000e+00,-1.200000e+01
-3.973596e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.967575e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.961555e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.955534e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.949514e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.943493e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.937472e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.931452e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.925431e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.919411e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.913390e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.907369e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.901349e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.895328e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.889308e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.883287e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.877266e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.871246e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.865225e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.859205e+01,-3.700000e+01,-9.000000e+00,-1.200000e+01
-3.853184e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.847163e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.841143e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.835122e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.829102e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.823081e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.817060e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.811040e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.805019e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.798999e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.792978e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.786957e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.780937e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.774916e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.768896e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.762875e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.756854e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.750834e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.744813e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.738793e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
-3.732772e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.726751e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.720731e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.714710e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.708690e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.702669e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.696648e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.690628e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.684607e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.678587e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.672566e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.666545e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.660525e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.654504e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.648484e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.642463e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.636442e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.630422e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.624401e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.618381e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
-3.612360e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.606339e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.600319e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.594298e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.588278e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.582257e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.576236e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.570216e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.564195e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.558175e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.552154e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.546133e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.540113e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.534092e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.528072e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.522051e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.516030e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.510010e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.503989e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.497969e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
-3.491948e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.485927e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.479907e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.473886e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.467866e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.461845e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.455824e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.449804e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.443783e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.437763e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.431742e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.425721e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.419701e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.413680e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.407660e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.401639e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.395618e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.389598e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.383577e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.377557e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
-3.371536e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.365515e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.359495e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.353474e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.347454e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.341433e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.335412e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.329392e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.323371e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.317351e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.311330e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.305309e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.299289e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.293268e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.287248e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.281227e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.275206e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.269186e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.263165e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.257145e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
-3.251124e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.245103e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.239083e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.233062e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.227042e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.221021e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.215000e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.208980e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.202959e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.196939e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.190918e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.184897e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.178877e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.172856e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.166836e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.160815e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.154794e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.148774e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.142753e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.136733e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
-3.130712e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.124691e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.118671e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.112650e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.106630e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.100609e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.094588e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.088568e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.082547e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.076527e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.070506e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.064485e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.058465e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.052444e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.046424e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.040403e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.034382e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.028362e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.022341e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.016321e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
-3.010300e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-3.004279e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.998259e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.992238e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.986218e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.980197e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.974176e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.968156e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.962135e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.956115e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.950094e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.944073e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.938053e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.932032e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.926012e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.919991e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.913970e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.907950e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.901929e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.895909e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
-2.889888e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.883867e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.877847e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.871826e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.865806e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.859785e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.853764e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.847744e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.841723e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.835703e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.829682e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.823661e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.817641e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.811620e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.805600e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.799579e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.793558e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.787538e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.781517e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.775497e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
-2.769476e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.763455e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.757435e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.751414e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.745394e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.739373e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.733352e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.727332e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.721311e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.715291e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.709270e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.703249e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.697229e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.691208e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.685188e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.679167e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.673146e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.667126e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.661105e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.655085e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
-2.649064e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.643043e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.637023e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.631002e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.624982e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.618961e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.612940e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.606920e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.600899e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.594879e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.588858e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.582837e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.576817e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.570796e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.564776e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.558755e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.552734e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.546714e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.540693e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.534673e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
-2.528652e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.522631e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.516611e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.510590e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.504570e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.498549e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.492528e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.486508e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.480487e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.474467e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.468446e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.462425e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.456405e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.450384e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.444364e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.438343e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.432322e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.426302e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.420281e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.414261e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
-2.408240e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.402219e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.396199e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.390178e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.384158e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.378137e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.372116e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.366096e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.360075e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.354055e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.348034e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.342013e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.335993e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.329972e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.323952e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.317931e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.311910e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.305890e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.299869e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.293849e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
-2.287828e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.281807e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.275787e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.269766e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.263746e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.257725e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.251704e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.245684e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.239663e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.233643e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.227622e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.221601e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.215581e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.209560e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.203540e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.197519e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.191498e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.185478e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.179457e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.173437e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
-2.167416e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.161395e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.155375e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.149354e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.143334e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.137313e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.131292e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.125272e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.119251e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.113231e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.107210e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.101189e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.095169e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.089148e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.083128e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.077107e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.071086e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.065066e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.059045e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.053025e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
-2.047004e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-2.040983e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-2.034963e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-2.028942e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-2.022922e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-2.016901e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-2.010880e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-2.004860e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.998839e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.992819e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.986798e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.980777e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.974757e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.968736e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.962716e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.956695e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.950674e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.944654e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.938633e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.932613e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
-1.926592e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.920571e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.914551e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.908530e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.902510e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.896489e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.890468e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.884448e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.878427e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.872407e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.866386e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.860365e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.854345e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.848324e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.842304e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.836283e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.830262e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.824242e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.818221e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.812201e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
-1.806180e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.800159e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.794139e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.788118e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.782098e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.776077e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.770056e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.764036e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.758015e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.751995e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.745974e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.739953e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.733933e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.727912e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.721892e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.715871e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.709850e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.703830e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.697809e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.691789e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
-1.685768e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.679747e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.673727e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.667706e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.661686e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.655665e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.649644e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.643624e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.637603e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.631583e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.625562e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.619541e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.613521e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.607500e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.601480e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.595459e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.589438e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.583418e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.577397e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.571377e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
-1.565356e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.559335e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.553315e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.547294e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.541274e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.535253e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.529232e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.523212e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.517191e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.511171e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.505150e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.499129e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.493109e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.487088e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.481068e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.475047e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.469026e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.463006e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.456985e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.450965e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
-1.444944e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.438923e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.432903e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.426882e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.420862e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.414841e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.408820e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.402800e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.396779e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.390759e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.384738e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.378717e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.372697e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.366676e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.360656e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.354635e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.348614e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.342594e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.336573e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.330553e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
-1.324532e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.318511e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.312491e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.306470e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.300450e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.294429e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.288408e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.282388e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.276367e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.270347e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.264326e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.258305e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.252285e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.246264e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.240244e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.234223e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.228202e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.222182e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.216161e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.210141e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
-1.204120e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.198099e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.192079e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.186058e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.180038e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.174017e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.167996e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.161976e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.155955e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.149935e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.143914e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.137893e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.131873e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.125852e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.119832e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.113811e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.107790e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.101770e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.095749e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.089729e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
-1.083708e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.077687e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.071667e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.065646e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.059626e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.053605e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.047584e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.041564e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.035543e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.029523e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.023502e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.017481e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.011461e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-1.005440e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
-9.994196e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
-9.933990e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
-9.873784e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
-9.813578e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
-9.753372e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
-9.693166e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
-9.632960e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.572754e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.512548e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.452342e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.392136e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.331930e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.271724e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.211518e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.151312e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.091106e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-9.030900e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.970694e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.910488e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.850282e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.790076e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.729870e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.669664e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.609458e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.549252e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.489046e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
-8.428840e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-8.368634e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-8.308428e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-8.248222e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-8.188016e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-8.127810e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-8.067604e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-8.007398e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.947192e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.886986e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.826780e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.766574e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.706368e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.646162e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.585956e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.525750e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.465544e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.405338e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.345132e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.284926e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
-7.224720e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-7.164514e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-7.104308e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-7.044102e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.983896e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.923690e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.863484e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.803278e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.743072e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.682866e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.622660e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.562454e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.502248e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.442042e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.381836e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.321630e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.261424e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.201218e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.141012e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.080806e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
-6.020600e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.960394e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.900188e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.839982e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.779776e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.719570e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.659364e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.599158e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.538952e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.478746e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.418540e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.358334e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.298128e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.237922e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.177716e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.117510e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-5.057304e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-4.997098e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-4.936892e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-4.876686e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
-4.816480e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.756274e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.696068e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.635862e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.575656e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.515450e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.455244e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.395038e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.334832e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.274626e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.214420e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.154214e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.094008e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-4.033802e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-3.973596e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-3.913390e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-3.853184e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-3.792978e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-3.732772e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-3.672566e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
-3.612360e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.552154e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.491948e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.431742e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.371536e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.311330e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.251124e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.190918e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.130712e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.070506e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-3.010300e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.950094e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.889888e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.829682e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.769476e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.709270e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.649064e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.588858e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.528652e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.468446e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
-2.408240e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-2.348034e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-2.287828e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-2.227622e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-2.167416e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-2.107210e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-2.047004e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.986798e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.926592e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.866386e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.806180e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.745974e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.685768e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.625562e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.565356e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.505150e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.444944e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.384738e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.324532e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.264326e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
-1.204120e+00,-5.000000e+00,-9.000000e+00,-1.200000e+01
-1.143914e+00,-5.000000e+00,-9.000000e+00,-1.200000e+01
-1.083708e+00,-5.000000e+00,-9.000000e+00,-1.200000e+01
-1.023502e+00,-5.000000e+00,-9.000000e+00,-1.200000e+01
-9.632960e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-9.030900e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-8.428840e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-7.826780e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-7.224720e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-6.622660e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-6.020600e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-5.418540e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-4.816480e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-4.214420e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-3.612360e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-3.010300e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-2.408240e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-1.806180e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-1.204120e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
-6.020600e-02,-5.000000e+00,-9.000000e+00,-1.200000e+01
5.013156e-15,-5.000000e+00,-9.000000e+00,-1.200000e+01
6.020600e-02,-5.000000e+00,-9.000000e+00,-1.200000e+01
1.204120e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
1.806180e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
2.408240e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
3.010300e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
3.612360e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
4.214420e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
4.816480e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
5.418540e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
6.020600e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
6.622660e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
7.224720e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
7.826780e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
8.428840e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
9.030900e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
9.632960e-01,-5.000000e+00,-9.000000e+00,-1.200000e+01
1.023502e+00,-5.000000e+00,-9.000000e+00,-1.200000e+01
1.083708e+00,-5.000000e+00,-9.000000e+00,-1.200000e+01
1.143914e+00,-5.000000e+00,-9.000000e+00,-1.200000e+01
1.204120e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.264326e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.324532e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.384738e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.444944e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.505150e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.565356e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.625562e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.685768e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.745974e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.806180e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.866386e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.926592e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
1.986798e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
2.047004e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
2.107210e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
2.167416e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
2.227622e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
2.287828e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
2.348034e+00,-6.000000e+00,-9.000000e+00,-1.200000e+01
2.408240e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
2.468446e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
2.528652e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
2.588858e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
2.649064e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
2.709270e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
2.769476e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
2.829682e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
2.889888e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
2.950094e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.010300e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.070506e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.130712e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.190918e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.251124e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.311330e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.371536e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.431742e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.491948e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.552154e+00,-7.000000e+00,-9.000000e+00,-1.200000e+01
3.612360e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
3.672566e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
3.732772e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
3.792978e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
3.853184e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
3.913390e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
3.973596e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.033802e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.094008e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.154214e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.214420e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.274626e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.334832e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.395038e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.455244e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.515450e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.575656e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.635862e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.696068e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.756274e+00,-8.000000e+00,-9.000000e+00,-1.200000e+01
4.816480e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
4.876686e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
4.936892e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
4.997098e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.057304e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.117510e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.177716e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.237922e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.298128e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.358334e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.418540e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.478746e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.538952e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.599158e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.659364e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.719570e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.779776e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.839982e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.900188e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
5.960394e+00,-9.000000e+00,-9.000000e+00,-1.200000e+01
6.020600e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.080806e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.141012e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.201218e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.261424e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.321630e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.381836e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.442042e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.502248e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.562454e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.622660e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.682866e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.743072e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.803278e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.863484e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.923690e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
6.983896e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
7.044102e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
7.104308e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
7.164514e+00,-1.000000e+01,-9.000000e+00,-1.200000e+01
7.224720e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.284926e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.345132e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.405338e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.465544e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.525750e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.585956e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.646162e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.706368e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.766574e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.826780e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.886986e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
7.947192e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
8.007398e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
8.067604e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
8.127810e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
8.188016e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
8.248222e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
8.308428e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
8.368634e+00,-1.100000e+01,-9.000000e+00,-1.200000e+01
8.428840e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
8.489046e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
8.549252e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
8.609458e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
8.669664e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
8.729870e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
8.790076e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
8.850282e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
8.910488e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
8.970694e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.030900e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.091106e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.151312e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.211518e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.271724e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.331930e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.392136e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.452342e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.512548e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.572754e+00,-1.200000e+01,-9.000000e+00,-1.200000e+01
9.632960e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
9.693166e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
9.753372e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
9.813578e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
9.873784e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
9.933990e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
9.994196e+00,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.005440e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.011461e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.017481e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.023502e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.029523e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.035543e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.041564e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.047584e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.053605e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.059626e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.065646e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.071667e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.077687e+01,-1.300000e+01,-9.000000e+00,-1.200000e+01
1.083708e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.089729e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.095749e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.101770e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.107790e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.113811e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.119832e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.125852e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.131873e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.137893e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.143914e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.149935e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.155955e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.161976e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.167996e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.174017e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.180038e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.186058e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.192079e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.198099e+01,-1.400000e+01,-9.000000e+00,-1.200000e+01
1.204120e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.210141e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.216161e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.222182e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.228202e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.234223e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.240244e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.246264e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.252285e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.258305e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.264326e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.270347e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.276367e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.282388e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.288408e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.294429e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.300450e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.306470e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.312491e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.318511e+01,-1.500000e+01,-9.000000e+00,-1.200000e+01
1.324532e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.330553e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.336573e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.342594e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.348614e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.354635e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.360656e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.366676e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.372697e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.378717e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.384738e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.390759e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.396779e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.402800e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.408820e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.414841e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.420862e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.426882e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.432903e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.438923e+01,-1.600000e+01,-9.000000e+00,-1.200000e+01
1.444944e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.450965e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.456985e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.463006e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.469026e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.475047e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.481068e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.487088e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.493109e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.499129e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.505150e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.511171e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.517191e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.523212e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.529232e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.535253e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.541274e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.547294e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.553315e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.559335e+01,-1.700000e+01,-9.000000e+00,-1.200000e+01
1.565356e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.571377e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.577397e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.583418e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.589438e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.595459e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.601480e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.607500e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.613521e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.619541e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.625562e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.631583e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.637603e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.643624e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.649644e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.655665e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.661686e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.667706e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.673727e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.679747e+01,-1.800000e+01,-9.000000e+00,-1.200000e+01
1.685768e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.691789e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.697809e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.703830e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.709850e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.715871e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.721892e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.727912e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.733933e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.739953e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.745974e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.751995e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.758015e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.764036e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.770056e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.776077e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.782098e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.788118e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.794139e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.800159e+01,-1.900000e+01,-9.000000e+00,-1.200000e+01
1.806180e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.812201e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.818221e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.824242e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.830262e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.836283e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.842304e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.848324e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.854345e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.860365e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.866386e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.872407e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.878427e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.884448e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.890468e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.896489e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.902510e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.908530e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.914551e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.920571e+01,-2.000000e+01,-9.000000e+00,-1.200000e+01
1.926592e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.932613e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.938633e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.944654e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.950674e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.956695e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.962716e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.968736e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.974757e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.980777e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.986798e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.992819e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
1.998839e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
2.004860e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
2.010880e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
2.016901e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
2.022922e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
2.028942e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
2.034963e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
2.040983e+01,-2.100000e+01,-9.000000e+00,-1.200000e+01
2.047004e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.053025e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.059045e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.065066e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.071086e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.077107e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.083128e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.089148e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.095169e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.101189e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.107210e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.113231e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.119251e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.125272e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.131292e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.137313e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.143334e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.149354e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.155375e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.161395e+01,-2.200000e+01,-9.000000e+00,-1.200000e+01
2.167416e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.173437e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.179457e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.185478e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.191498e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.197519e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.203540e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.209560e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.215581e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.221601e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.227622e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.233643e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.239663e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.245684e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.251704e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.257725e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.263746e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.269766e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.275787e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.281807e+01,-2.300000e+01,-9.000000e+00,-1.200000e+01
2.287828e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.293849e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.299869e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.305890e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.311910e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.317931e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.323952e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.329972e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.335993e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.342013e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.348034e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.354055e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.360075e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.366096e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.372116e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.378137e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.384158e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.390178e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.396199e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.402219e+01,-2.400000e+01,-9.000000e+00,-1.200000e+01
2.408240e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.414261e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.420281e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.426302e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.432322e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.438343e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.444364e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.450384e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.456405e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.462425e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.468446e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.474467e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.480487e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.486508e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.492528e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.498549e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.504570e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.510590e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.516611e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.522631e+01,-2.500000e+01,-9.000000e+00,-1.200000e+01
2.528652e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.534673e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.540693e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.546714e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.552734e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.558755e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.564776e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.570796e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.576817e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.582837e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.588858e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.594879e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.600899e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.606920e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.612940e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.618961e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.624982e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.631002e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.637023e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.643043e+01,-2.600000e+01,-9.000000e+00,-1.200000e+01
2.649064e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.655085e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.661105e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.667126e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.673146e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.679167e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.685188e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.691208e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.697229e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.703249e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.709270e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.715291e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.721311e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.727332e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.733352e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.739373e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.745394e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.751414e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.757435e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.763455e+01,-2.700000e+01,-9.000000e+00,-1.200000e+01
2.769476e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.775497e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.781517e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.787538e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.793558e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.799579e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.805600e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.811620e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.817641e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.823661e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.829682e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.835703e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.841723e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.847744e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.853764e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.859785e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.865806e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.871826e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.877847e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.883867e+01,-2.800000e+01,-9.000000e+00,-1.200000e+01
2.889888e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.895909e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.901929e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.907950e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.913970e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.919991e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.926012e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.932032e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.938053e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.944073e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.950094e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.956115e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.962135e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.968156e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.974176e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.980197e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.986218e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.992238e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
2.998259e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
3.004279e+01,-2.900000e+01,-9.000000e+00,-1.200000e+01
3.010300e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.016321e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.022341e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.028362e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.034382e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.040403e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.046424e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.052444e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.058465e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.064485e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.070506e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.076527e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.082547e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.088568e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.094588e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.100609e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.106630e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.112650e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.118671e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.124691e+01,-3.000000e+01,-9.000000e+00,-1.200000e+01
3.130712e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.136733e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.142753e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.148774e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.154794e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.160815e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.166836e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.172856e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.178877e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.184897e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.190918e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.196939e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.202959e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.208980e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.215000e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.221021e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.227042e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.233062e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.239083e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.245103e+01,-3.100000e+01,-9.000000e+00,-1.200000e+01
3.251124e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.257145e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.263165e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.269186e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.275206e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.281227e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.287248e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.293268e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.299289e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.305309e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.311330e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.317351e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.323371e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.329392e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.335412e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.341433e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.347454e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.353474e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.359495e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.365515e+01,-3.200000e+01,-9.000000e+00,-1.200000e+01
3.371536e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.377557e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.383577e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.389598e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.395618e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.401639e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.407660e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.413680e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.419701e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.425721e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.431742e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.437763e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.443783e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.449804e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.455824e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.461845e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.467866e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.473886e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.479907e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.485927e+01,-3.300000e+01,-9.000000e+00,-1.200000e+01
3.491948e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.497969e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.503989e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.510010e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.516030e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.522051e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.528072e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.534092e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.540113e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.546133e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.552154e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.558175e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.564195e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.570216e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.576236e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.582257e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.588278e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.594298e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.600319e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.606339e+01,-3.400000e+01,-9.000000e+00,-1.200000e+01
3.612360e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.618381e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.624401e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.630422e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.636442e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.642463e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.648484e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.654504e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.660525e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.666545e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.672566e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.678587e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.684607e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.690628e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.696648e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.702669e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.708690e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.714710e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.720731e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.726751e+01,-3.500000e+01,-9.000000e+00,-1.200000e+01
3.732772e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.738793e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.744813e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.750834e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.756854e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.762875e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.768896e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.774916e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.780937e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.786957e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.792978e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.798999e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.805019e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.811040e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.817060e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.823081e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.829102e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.835122e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.841143e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.847163e+01,-3.600000e+01,-9.000000e+00,-1.200000e+01
3.853184e+01,-3.700000e+01,nan,-1.200000e+01
3.859205e+01,-3.700000e+01,nan,-1.200000e+01
3.865225e+01,-3.700000e+01,nan,-1.200000e+01
3.871246e+01,-3.700000e+01,nan,-1.200000e+01
3.877266e+01,-3.700000e+01,nan,-1.200000e+01
3.883287e+01,-3.700000e+01,nan,-1.200000e+01
3.889308e+01,-3.700000e+01,nan,-1.200000e+01
3.895328e+01,-3.700000e+01,nan,-1.200000e+01
3.901349e+01,-3.700000e+01,nan,-1.200000e+01
3.907369e+01,-3.700000e+01,nan,-1.200000e+01
3.913390e+01,-3.700000e+01,nan,-1.200000e+01
3.919411e+01,-3.700000e+01,nan,-1.200000e+01
3.925431e+01,-3.700000e+01,nan,-1.200000e+01
3.931452e+01,-3.700000e+01,nan,-1.200000e+01
3.937472e+01,-3.700000e+01,nan,-1.200000e+01
3.943493e+01,-3.700000e+01,nan,-1.200000e+01
3.949514e+01,-3.700000e+01,nan,-1.200000e+01
3.955534e+01,-3.700000e+01,nan,-1.200000e+01
3.961555e+01,-3.700000e+01,nan,-1.200000e+01
3.967575e+01,-3.700000e+01,nan,-1.200000e+01
3.973596e+01,-3.800000e+01,nan,-1.200000e+01
3.979617e+01,-3.800000e+01,nan,-1.200000e+01
3.985637e+01,-3.800000e+01,nan,-1.200000e+01
3.991658e+01,-3.800000e+01,nan,-1.200000e+01
3.997678e+01,-3.800000e+01,nan,-1.200000e+01
4.003699e+01,-3.800000e+01,nan,-1.200000e+01
4.009720e+01,-3.800000e+01,nan,-1.200000e+01
4.015740e+01,-3.800000e+01,nan,-1.200000e+01
4.021761e+01,-3.800000e+01,nan,-1.200000e+01
4.027781e+01,-3.800000e+01,nan,-1.200000e+01
4.033802e+01,-3.800000e+01,nan,-1.200000e+01
4.039823e+01,-3.800000e+01,nan,-1.200000e+01
4.045843e+01,-3.800000e+01,nan,-1.200000e+01
4.051864e+01,-3.800000e+01,nan,-1.200000e+01
4.057884e+01,-3.800000e+01,nan,-1.200000e+01
4.063905e+01,-3.800000e+01,nan,-1.200000e+01
4.069926e+01,-3.800000e+01,nan,-1.200000e+01
4.075946e+01,-3.800000e+01,nan,-1.200000e+01
4.081967e+01,-3.800000e+01,nan,-1.200000e+01
4.087987e+01,-3.800000e+01,nan,-1.200000e+01
4.094008e+01,-3.900000e+01,nan,-1.200000e+01
4.100029e+01,-3.900000e+01,nan,-1.200000e+01
4.106049e+01,-3.900000e+01,nan,-1.200000e+01
4.112070e+01,-3.900000e+01,nan,-1.200000e+01
4.118090e+01,-3.900000e+01,nan,-1.200000e+01
4.124111e+01,-3.900000e+01,nan,-1.200000e+01
4.130132e+01,-3.900000e+01,nan,-1.200000e+01
4.136152e+01,-3.900000e+01,nan,-1.200000e+01
4.142173e+01,-3.900000e+01,nan,-1.200000e+01
4.148193e+01,-3.900000e+01,nan,-1.200000e+01
4.154214e+01,-3.900000e+01,nan,-1.200000e+01
4.160235e+01,-3.900000e+01,nan,-1.200000e+01
4.166255e+01,-3.900000e+01,nan,-1.200000e+01
4.172276e+01,-3.900000e+01,nan,-1.200000e+01
4.178296e+01,-3.900000e+01,nan,-1.200000e+01
4.184317e+01,-3.900000e+01,nan,-1.200000e+01
4.190338e+01,-3.900000e+01,nan,-1.200000e+01
4.196358e+01,-3.900000e+01,nan,-1.200000e+01
4.202379e+01,-3.900000e+01,nan,-1.200000e+01
4.208399e+01,-3.900000e+01,nan,-1.200000e+01
4.214420e+01,-4.000000e+01,nan,-1.200000e+01
4.220441e+01,-4.000000e+01,nan,-1.200000e+01
4.226461e+01,-4.000000e+01,nan,-1.200000e+01
4.232482e+01,-4.000000e+01,nan,-1.200000e+01
4.238502e+01,-4.000000e+01,nan,-1.200000e+01
4.244523e+01,-4.000000e+01,nan,-1.200000e+01
4.250544e+01,-4.000000e+01,nan,-1.200000e+01
4.256564e+01,-4.000000e+01,nan,-1.200000e+01
4.262585e+01,-4.000000e+01,nan,-1.200000e+01
4.268605e+01,-4.000000e+01,nan,-1.200000e+01
4.274626e+01,-4.000000e+01,nan,-1.200000e+01
4.280647e+01,-4.000000e+01,nan,-1.200000e+01
4.286667e+01,-4.000000e+01,nan,-1.200000e+01
4.292688e+01,-4.000000e+01,nan,-1.200000e+01
4.298708e+01,-4.000000e+01,nan,-1.200000e+01
4.304729e+01,-4.000000e+01,nan,-1.200000e+01
4.310750e+01,-4.000000e+01,nan,-1.200000e+01
4.316770e+01,-4.000000e+01,nan,-1.200000e+01
4.322791e+01,-4.000000e+01,nan,-1.200000e+01
4.328811e+01,-4.000000e+01,nan,-1.200000e+01
4.334832e+01,-4.100000e+01,nan,-1.200000e+01
4.340853e+01,-4.100000e+01,nan,-1.200000e+01
4.346873e+01,-4.100000e+01,nan,-1.200000e+01
4.352894e+01,-4.100000e+01,nan,-1.200000e+01
4.358914e+01,-4.100000e+01,nan,-1.200000e+01
4.364935e+01,-4.100000e+01,nan,-1.200000e+01
4.370956e+01,-4.100000e+01,nan,-1.200000e+01
4.376976e+01,-4.100000e+01,nan,-1.200000e+01
4.382997e+01,-4.100000e+01,nan,-1.200000e+01
4.389017e+01,-4.100000e+01,nan,-1.200000e+01
4.395038e+01,-4.100000e+01,nan,-1.200000e+01
4.401059e+01,-4.100000e+01,nan,-1.200000e+01
4.407079e+01,-4.100000e+01,nan,-1.200000e+01
4.413100e+01,-4.100000e+01,nan,-1.200000e+01
4.419120e+01,-4.100000e+01,nan,-1.200000e+01
4.425141e+01,-4.100000e+01,nan,-1.200000e+01
4.431162e+01,-4.100000e+01,nan,-1.200000e+01
4.437182e+01,-4.100000e+01,nan,-1.200000e+01
4.443203e+01,-4.100000e+01,nan,-1.200000e+01
4.449223e+01,-4.100000e+01,nan,-1.200000e+01
4.455244e+01,-4.200000e+01,nan,-1.200000e+01
4.461265e+01,-4.200000e+01,nan,-1.200000e+01
4.467285e+01,-4.200000e+01,nan,-1.200000e+01
4.473306e+01,-4.200000e+01,nan,-1.200000e+01
4.479326e+01,-4.200000e+01,nan,-1.200000e+01
4.485347e+01,-4.200000e+01,nan,-1.200000e+01
4.491368e+01,-4.200000e+01,nan,-1.200000e+01
4.497388e+01,-4.200000e+01,nan,-1.200000e+01
4.503409e+01,-4.200000e+01,nan,-1.200000e+01
4.509429e+01,-4.200000e+01,nan,-1.200000e+01
4.515450e+01,-4.200000e+01,nan,-1.200000e+01
4.521471e+01,-4.200000e+01,nan,-1.200000e+01
4.527491e+01,-4.200000e+01,nan,-1.200000e+01
4.533512e+01,-4.200000e+01,nan,-1.200000e+01
4.539532e+01,-4.200000e+01,nan,-1.200000e+01
4.545553e+01,-4.200000e+01,nan,-1.200000e+01
4.551574e+01,-4.200000e+01,nan,-1.200000e+01
4.557594e+01,-4.200000e+01,nan,-1.200000e+01
4.563615e+01,-4.200000e+01,nan,-1.200000e+01
4.569635e+01,-4.200000e+01,nan,-1.200000e+01
4.575656e+01,-4.300000e+01,nan,-1.200000e+01
4.581677e+01,-4.300000e+01,nan,-1.200000e+01
4.587697e+01,-4.300000e+01,nan,-1.200000e+01
4.593718e+01,-4.300000e+01,nan,-1.200000e+01
4.599738e+01,-4.300000e+01,nan,-1.200000e+01
4.605759e+01,-4.300000e+01,nan,-1.200000e+01
4.611780e+01,-4.300000e+01,nan,-1.200000e+01
4.617800e+01,-4.300000e+01,nan,-1.200000e+01
4.623821e+01,-4.300000e+01,nan,-1.200000e+01
4.629841e+01,-4.300000e+01,nan,-1.200000e+01
4.635862e+01,-4.300000e+01,nan,-1.200000e+01
4.641883e+01,-4.300000e+01,nan,-1.200000e+01
4.647903e+01,-4.300000e+01,nan,-1.200000e+01
4.653924e+01,-4.300000e+01,nan,-1.200000e+01
4.659944e+01,-4.300000e+01,nan,-1.200000e+01
4.665965e+01,-4.300000e+01,nan,-1.200000e+01
4.671986e+01,-4.300000e+01,nan,-1.200000e+01
4.678006e+01,-4.300000e+01,nan,-1.200000e+01
4.684027e+01,-4.300000e+01,nan,-1.200000e+01
4.690047e+01,-4.300000e+01,nan,-1.200000e+01
4.696068e+01,-4.400000e+01,nan,-1.200000e+01
4.702089e+01,-4.400000e+01,nan,-1.200000e+01
4.708109e+01,-4.400000e+01,nan,-1.200000e+01
4.714130e+01,-4.400000e+01,nan,-1.200000e+01
4.720150e+01,-4.400000e+01,nan,-1.200000e+01
4.726171e+01,-4.400000e+01,nan,-1.200000e+01
4.732192e+01,-4.400000e+01,nan,-1.200000e+01
4.738212e+01,-4.400000e+01,nan,-1.200000e+01
4.744233e+01,-4.400000e+01,nan,-1.200000e+01
4.750253e+01,-4.400000e+01,nan,-1.200000e+01
4.756274e+01,-4.400000e+01,nan,-1.200000e+01
4.762295e+01,-4.400000e+01,nan,-1.200000e+01
4.768315e+01,-4.400000e+01,nan,-1.200000e+01
4.774336e+01,-4.400000e+01,nan,-1.200000e+01
4.780356e+01,-4.400000e+01,nan,-1.200000e+01
4.786377e+01,-4.400000e+01,nan,-1.200000e+01
4.792398e+01,-4.400000e+01,nan,-1.200000e+01
4.798418e+01,-4.400000e+01,nan,-1.200000e+01
4.804439e+01,-4.400000e+01,nan,-1.200000e+01
4.810459e+01,-4.400000e+01,nan,-1.200000e+01
4.816480e+01,-4.500000e+01,nan,-1.200000e+01
4.822501e+01,-4.500000e+01,nan,-1.200000e+01
4.828521e+01,-4.500000e+01,nan,-1.200000e+01
4.834542e+01,-4.500000e+01,nan,-1.200000e+01
4.840562e+01,-4.500000e+01,nan,-1.200000e+01
4.846583e+01,-4.500000e+01,nan,-1.200000e+01
4.852604e+01,-4.500000e+01,nan,-1.200000e+01
4.858624e+01,-4.500000e+01,nan,-1.200000e+01
4.864645e+01,-4.500000e+01,nan,-1.200000e+01
4.870665e+01,-4.500000e+01,nan,-1.200000e+01
4.876686e+01,-4.500000e+01,nan,-1.200000e+01
4.882707e+01,-4.500000e+01,nan,-1.200000e+01
4.888727e+01,-4.500000e+01,nan,-1.200000e+01
4.894748e+01,-4.500000e+01,nan,-1.200000e+01
4.900768e+01,-4.500000e+01,nan,-1.200000e+01
4.906789e+01,-4.500000e+01,nan,-1.200000e+01
4.912810e+01,-4.500000e+01,nan,-1.200000e+01
4.918830e+01,-4.500000e+01,nan,-1.200000e+01
4.924851e+01,-4.500000e+01,nan,-1.200000e+01
4.930871e+01,-4.500000e+01,nan,-1.200000e+01
4.936892e+01,-4.600000e+01,nan,-1.200000e+01
4.942913e+01,-4.600000e+01,nan,-1.200000e+01
4.948933e+01,-4.600000e+01,nan,-1.200000e+01
4.954954e+01,-4.600000e+01,nan,-1.200000e+01
4.960974e+01,-4.600000e+01,nan,-1.200000e+01
4.966995e+01,-4.600000e+01,nan,-1.200000e+01
4.973016e+01,-4.600000e+01,nan,-1.200000e+01
4.979036e+01,-4.600000e+01,nan,-1.200000e+01
4.985057e+01,-4.600000e+01,nan,-1.200000e+01
4.991077e+01,-4.600000e+01,nan,-1.200000e+01
4.997098e+01,-4.600000e+01,nan,-1.200000e+01
5.003119e+01,-4.600000e+01,nan,-1.200000e+01
5.009139e+01,-4.600000e+01,nan,-1.200000e+01
5.015160e+01,-4.600000e+01,nan,-1.200000e+01
5.021180e+01,-4.600000e+01,nan,-1.200000e+01
5.027201e+01,-4.600000e+01,nan,-1.200000e+01
5.033222e+01,-4.600000e+01,nan,-1.200000e+01
5.039242e+01,-4.600000e+01,nan,-1.200000e+01
5.045263e+01,-4.600000e+01,nan,-1.200000e+01
5.051283e+01,-4.600000e+01,nan,-1.200000e+01
5.057304e+01,-4.700000e+01,nan,-1.200000e+01
5.063325e+01,-4.700000e+01,nan,-1.200000e+01
5.069345e+01,-4.700000e+01,nan,-1.200000e+01
5.075366e+01,-4.700000e+01,nan,-1.200000e+01
5.081386e+01,-4.700000e+01,nan,-1.200000e+01
5.087407e+01,-4.700000e+01,nan,-1.200000e+01
5.093428e+01,-4.700000e+01,nan,-1.200000e+01
5.099448e+01,-4.700000e+01,nan,-1.200000e+01
5.105469e+01,-4.700000e+01,nan,-1.200000e+01
5.111489e+01,-4.700000e+01,nan,-1.200000e+01
5.117510e+01,-4.700000e+01,nan,-1.200000e+01
5.123531e+01,-4.700000e+01,nan,-1.200000e+01
5.129551e+01,-4.700000e+01,nan,-1.200000e+01
5.135572e+01,-4.700000e+01,nan,-1.200000e+01
5.141592e+01,-4.700000e+01,nan,-1.200000e+01
5.147613e+01,-4.700000e+01,nan,-1.200000e+01
5.153634e+01,-4.700000e+01,nan,-1.200000e+01
5.159654e+01,-4.700000e+01,nan,-1.200000e+01
5.165675e+01,-4.700000e+01,nan,-1.200000e+01
5.171695e+01,-4.700000e+01,nan,-1.200000e+01
5.177716e+01,-4.800000e+01,nan,-1.200000e+01
5.183737e+01,-4.800000e+01,nan,-1.200000e+01
5.189757e+01,-4.800000e+01,nan,-1.200000e+01
5.195778e+01,-4.800000e+01,nan,-1.200000e+01
5.201798e+01,-4.800000e+01,nan,-1.200000e+01
5.207819e+01,-4.800000e+01,nan,-1.200000e+01
5.213840e+01,-4.800000e+01,nan,-1.200000e+01
5.219860e+01,-4.800000e+01,nan,-1.200000e+01
5.225881e+01,-4.800000e+01,nan,-1.200000e+01
5.231901e+01,-4.800000e+01,nan,-1.200000e+01
5.237922e+01,-4.800000e+01,nan,-1.200000e+01
5.243943e+01,-4.800000e+01,nan,-1.200000e+01
5.249963e+01,-4.800000e+01,nan,-1.200000e+01
5.255984e+01,-4.800000e+01,nan,-1.200000e+01
5.262004e+01,-4.800000e+01,nan,-1.200000e+01
5.268025e+01,-4.800000e+01,nan,-1.200000e+01
5.274046e+01,-4.800000e+01,nan,-1.200000e+01
5.280066e+01,-4.800000e+01,nan,-1.200000e+01
5.286087e+01,-4.800000e+01,nan,-1.200000e+01
5.292107e+01,-4.800000e+01,nan,-1.200000e+01
5.298128e+01,-4.900000e+01,nan,-1.200000e+01
5.304149e+01,-4.900000e+01,nan,-1.200000e+01
5.310169e+01,-4.900000e+01,nan,-1.200000e+01
5.316190e+01,-4.900000e+01,nan,-1.200000e+01
5.322210e+01,-4.900000e+01,nan,-1.200000e+01
5.328231e+01,-4.900000e+01,nan,-1.200000e+01
5.334252e+01,-4.900000e+01,nan,-1.200000e+01
5.340272e+01,-4.900000e+01,nan,-1.200000e+01
5.346293e+01,-4.900000e+01,nan,-1.200000e+01
5.352313e+01,-4.900000e+01,nan,-1.200000e+01
5.358334e+01,-4.900000e+01,nan,-1.200000e+01
5.364355e+01,-4.900000e+01,nan,-1.200000e+01
5.370375e+01,-4.900000e+01,nan,-1.200000e+01
5.376396e+01,-4.900000e+01,nan,-1.200000e+01
5.382416e+01,-4.900000e+01,nan,-1.200000e+01
5.388437e+01,-4.900000e+01,nan,-1.200000e+01
5.394458e+01,-4.900000e+01,nan,-1.200000e+01
5.400478e+01,-4.900000e+01,nan,-1.200000e+01
5.406499e+01,-4.900000e+01,nan,-1.200000e+01
5.412519e+01,-4.900000e+01,nan,-1.200000e+01
5.418540e+01,-5.000000e+01,nan,-1.200000e+01
5.424561e+01,-5.000000e+01,nan,-1.200000e+01
5.430581e+01,-5.000000e+01,nan,-1.200000e+01
5.436602e+01,-5.000000e+01,nan,-1.200000e+01
5.442622e+01,-5.000000e+01,nan,-1.200000e+01
5.448643e+01,-5.000000e+01,nan,-1.200000e+01
5.454664e+01,-5.000000e+01,nan,-1.200000e+01
5.460684e+01,-5.000000e+01,nan,-1.200000e+01
5.466705e+01,-5.000000e+01,nan,-1.200000e+01
5.472725e+01,-5.000000e+01,nan,-1.200000e+01
5.478746e+01,-5.000000e+01,nan,-1.200000e+01
5.484767e+01,-5.000000e+01,nan,-1.200000e+01
5.490787e+01,-5.000000e+01,nan,-1.200000e+01
5.496808e+01,-5.000000e+01,nan,-1.200000e+01
5.502828e+01,-5.000000e+01,nan,-1.200000e+01
5.508849e+01,-5.000000e+01,nan,-1.200000e+01
5.514870e+01,-5.000000e+01,nan,-1.200000e+01
5.520890e+01,-5.000000e+01,nan,-1.200000e+01
5.526911e+01,-5.000000e+01,nan,-1.200000e+01
5.532931e+01,-5.000000e+01,nan,-1.200000e+01
5.538952e+01,-5.100000e+01,nan,-1.200000e+01
5.544973e+01,-5.100000e+01,nan,-1.200000e+01
5.550993e+01,-5.100000e+01,nan,-1.200000e+01
5.557014e+01,-5.100000e+01,nan,-1.200000e+01
5.563034e+01,-5.100000e+01,nan,-1.200000e+01
5.569055e+01,-5.100000e+01,nan,-1.200000e+01
5.575076e+01,-5.100000e+01,nan,-1.200000e+01
5.581096e+01,-5.100000e+01,nan,-1.200000e+01
5.587117e+01,-5.100000e+01,nan,-1.200000e+01
5.593137e+01,-5.100000e+01,nan,-1.200000e+01
5.599158e+01,-5.100000e+01,nan,-1.200000e+01
5.605179e+01,-5.100000e+01,nan,-1.200000e+01
5.611199e+01,-5.100000e+01,nan,-1.200000e+01
5.617220e+01,-5.100000e+01,nan,-1.200000e+01
5.623240e+01,-5.100000e+01,nan,-1.200000e+01
5.629261e+01,-5.100000e+01,nan,-1.200000e+01
5.635282e+01,-5.100000e+01,nan,-1.200000e+01
5.641302e+01,-5.100000e+01,nan,-1.200000e+01
5.647323e+01,-5.100000e+01,nan,-1.200000e+01
5.653343e+01,-5.100000e+01,nan,-1.200000e+01
5.659364e+01,-5.200000e+01,nan,-1.200000e+01
5.665385e+01,-5.200000e+01,nan,-1.200000e+01
5.671405e+01,-5.200000e+01,nan,-1.200000e+01
5.677426e+01,-5.200000e+01,nan,-1.200000e+01
5.683446e+01,-5.200000e+01,nan,-1.200000e+01
5.689467e+01,-5.200000e+01,nan,-1.200000e+01
5.695488e+01,-5.200000e+01,nan,-1.200000e+01
5.701508e+01,-5.200000e+01,nan,-1.200000e+01
5.707529e+01,-5.200000e+01,nan,-1.200000e+01
5.713549e+01,-5.200000e+01,nan,-1.200000e+01
5.719570e+01,-5.200000e+01,nan,-1.200000e+01
5.725591e+01,-5.200000e+01,nan,-1.200000e+01
5.731611e+01,-5.200000e+01,nan,-1.200000e+01
5.737632e+01,-5.200000e+01,nan,-1.200000e+01
5.743652e+01,-5.200000e+01,nan,-1.200000e+01
5.749673e+01,-5.200000e+01,nan,-1.200000e+01
5.755694e+01,-5.200000e+01,nan,-1.200000e+01
5.761714e+01,-5.200000e+01,nan,-1.200000e+01
5.767735e+01,-5.200000e+01,nan,-1.200000e+01
5.773755e+01,-5.200000e+01,nan,-1.200000e+01
5.779776e+01,-5.300000e+01,nan,-1.200000e+01
5.785797e+01,-5.300000e+01,nan,-1.200000e+01
5.791817e+01,-5.300000e+01,nan,-1.200000e+01
5.797838e+01,-5.300000e+01,nan,-1.200000e+01
5.803858e+01,-5.300000e+01,nan,-1.200000e+01
5.809879e+01,-5.300000e+01,nan,-1.200000e+01
5.815900e+01,-5.300000e+01,nan,-1.200000e+01
5.821920e+01,-5.300000e+01,nan,-1.200000e+01
5.827941e+01,-5.300000e+01,nan,-1.200000e+01
5.833961e+01,-5.300000e+01,nan,-1.200000e+01
5.839982e+01,-5.300000e+01,nan,-1.200000e+01
5.846003e+01,-5.300000e+01,nan,-1.200000e+01
5.852023e+01,-5.300000e+01,nan,-1.200000e+01
5.858044e+01,-5.300000e+01,nan,-1.200000e+01
5.864064e+01,-5.300000e+01,nan,-1.200000e+01
5.870085e+01,-5.300000e+01,nan,-1.200000e+01
5.876106e+01,-5.300000e+01,nan,-1.200000e+01
5.882126e+01,-5.300000e+01,nan,-1.200000e+01
5.888147e+01,-5.300000e+01,nan,-1.200000e+01
5.894167e+01,-5.300000e+01,nan,-1.200000e+01
5.900188e+01,-5.400000e+01,nan,-1.200000e+01
5.906209e+01,-5.400000e+01,nan,-1.200000e+01
5.912229e+01,-5.400000e+01,nan,-1.200000e+01
5.918250e+01,-5.400000e+01,nan,-1.200000e+01
5.924270e+01,-5.400000e+01,nan,-1.200000e+01
5.930291e+01,-5.400000e+01,nan,-1.200000e+01
5.936312e+01,-5.400000e+01,nan,-1.200000e+01
5.942332e+01,-5.400000e+01,nan,-1.200000e+01
5.948353e+01,-5.400000e+01,nan,-1.200000e+01
5.954373e+01,-5.400000e+01,nan,-1.200000e+01
5.960394e+01,-5.400000e+01,nan,-1.200000e+01
5.966415e+01,-5.400000e+01,nan,-1.200000e+01
5.972435e+01,-5.400000e+01,nan,-1.200000e+01
5.978456e+01,-5.400000e+01,nan,-1.200000e+01
5.984476e+01,-5.400000e+01,nan,-1.200000e+01
5.990497e+01,-5.400000e+01,nan,-1.200000e+01
5.996518e+01,-5.400000e+01,nan,-1.200000e+01
6.002538e+01,-5.400000e+01,nan,-1.200000e+01
6.008559e+01,-5.400000e+01,nan,-1.200000e+01
6.014579e+01,-5.400000e+01,nan,-1.200000e+01
6.020600e+01,-5.500000e+01,nan,-1.200000e+01
6.026621e+01,-5.500000e+01,nan,-1.200000e+01
6.032641e+01,-5.500000e+01,nan,-1.200000e+01
6.038662e+01,-5.500000e+01,nan,-1.200000e+01
6.044682e+01,-5.500000e+01,nan,-1.200000e+01
6.050703e+01,-5.500000e+01,nan,-1.200000e+01
6.056724e+01,-5.500000e+01,nan,-1.200000e+01
6.062744e+01,-5.500000e+01,nan,-1.200000e+01
6.068765e+01,-5.500000e+01,nan,-1.200000e+01
6.074785e+01,-5.500000e+01,nan,-1.200000e+01
6.080806e+01,-5.500000e+01,nan,-1.200000e+01
6.086827e+01,-5.500000e+01,nan,-1.200000e+01
6.092847e+01,-5.500000e+01,nan,-1.200000e+01
6.098868e+01,-5.500000e+01,nan,-1.200000e+01
6.104888e+01,-5.500000e+01,nan,-1.200000e+01
6.110909e+01,-5.500000e+01,nan,-1.200000e+01
6.116930e+01,-5.500000e+01,nan,-1.200000e+01
6.122950e+01,-5.500000e+01,nan,-1.200000e+01
6.128971e+01,-5.500000e+01,nan,-1.200000e+01
6.134991e+01,-5.500000e+01,nan,-1.200000e+01
6.141012e+01,-5.600000e+01,nan,-1.200000e+01
6.147033e+01,-5.600000e+01,nan,-1.200000e+01
6.153053e+01,-5.600000e+01,nan,-1.200000e+01
6.159074e+01,-5.600000e+01,nan,-1.200000e+01
6.165094e+01,-5.600000e+01,nan,-1.200000e+01
6.171115e+01,-5.600000e+01,nan,-1.200000e+01
6.177136e+01,-5.600000e+01,nan,-1.200000e+01
6.183156e+01,-5.600000e+01,nan,-1.200000e+01
6.189177e+01,-5.600000e+01,nan,-1.200000e+01
6.195197e+01,-5.600000e+01,nan,-1.200000e+01
6.201218e+01,-5.600000e+01,nan,-1.200000e+01
6.207239e+01,-5.600000e+01,nan,-1.200000e+01
6.213259e+01,-5.600000e+01,nan,-1.200000e+01
6.219280e+01,-5.600000e+01,nan,-1.200000e+01
6.225300e+01,-5.600000e+01,nan,-1.200000e+01
6.231321e+01,-5.600000e+01,nan,-1.200000e+01
6.237342e+01,-5.600000e+01,nan,-1.200000e+01
6.243362e+01,-5.600000e+01,nan,-1.200000e+01
6.249383e+01,-5.600000e+01,nan,-1.200000e+01
6.255403e+01,-5.600000e+01,nan,-1.200000e+01
6.261424e+01,-5.700000e+01,nan,-1.200000e+01
6.267445e+01,-5.700000e+01,nan,-1.200000e+01
6.273465e+01,-5.700000e+01,nan,-1.200000e+01
6.279486e+01,-5.700000e+01,nan,-1.200000e+01
6.285506e+01,-5.700000e+01,nan,-1.200000e+01
6.291527e+01,-5.700000e+01,nan,-1.200000e+01
6.297548e+01,-5.700000e+01,nan,-1.200000e+01
6.303568e+01,-5.700000e+01,nan,-1.200000e+01
6.309589e+01,-5.700000e+01,nan,-1.200000e+01
6.315609e+01,-5.700000e+01,nan,-1.200000e+01
6.321630e+01,-5.700000e+01,nan,-1.200000e+01
6.327651e+01,-5.700000e+01,nan,-1.200000e+01
6.333671e+01,-5.700000e+01,nan,-1.200000e+01
6.339692e+01,-5.700000e+01,nan,-1.200000e+01
6.345712e+01,-5.700000e+01,nan,-1.200000e+01
6.351733e+01,-5.700000e+01,nan,-1.200000e+01
6.357754e+01,-5.700000e+01,nan,-1.200000e+01
6.363774e+01,-5.700000e+01,nan,-1.200000e+01
6.369795e+01,-5.700000e+01,nan,-1.200000e+01
6.375815e+01,-5.700000e+01,nan,-1.200000e+01
6.381836e+01,-5.800000e+01,nan,-1.200000e+01
6.387857e+01,-5.800000e+01,nan,-1.200000e+01
6.393877e+01,-5.800000e+01,nan,-1.200000e+01
6.399898e+01,-5.800000e+01,nan,-1.200000e+01
6.405918e+01,-5.800000e+01,nan,-1.200000e+01
6.411939e+01,-5.800000e+01,nan,-1.200000e+01
6.417960e+01,-5.800000e+01,nan,-1.200000e+01
6.423980e+01,-5.800000e+01,nan,-1.200000e+01
6.430001e+01,-5.800000e+01,nan,-1.200000e+01
6.436021e+01,-5.800000e+01,nan,-1.200000e+01
6.442042e+01,-5.800000e+01,nan,-1.200000e+01
6.448063e+01,-5.800000e+01,nan,-1.200000e+01
6.454083e+01,-5.800000e+01,nan,-1.200000e+01
6.460104e+01,-5.800000e+01,nan,-1.200000e+01
6.466124e+01,-5.800000e+01,nan,-1.200000e+01
6.472145e+01,-5.800000e+01,nan,-1.200000e+01
6.478166e+01,-5.800000e+01,nan,-1.200000e+01
6.484186e+01,-5.800000e+01,nan,-1.200000e+01
6.490207e+01,-5.800000e+01,nan,-1.200000e+01
6.496227e+01,-5.800000e+01,nan,-1.200000e+01
6.502248e+01,-5.900000e+01,nan,-1.200000e+01
6.508269e+01,-5.900000e+01,nan,-1.200000e+01
6.514289e+01,-5.900000e+01,nan,-1.200000e+01
6.520310e+01,-5.900000e+01,nan,-1.200000e+01
6.526330e+01,-5.900000e+01,nan,-1.200000e+01
6.532351e+01,-5.900000e+01,nan,-1.200000e+01
6.538372e+01,-5.900000e+01,nan,-1.200000e+01
6.544392e+01,-5.900000e+01,nan,-1.200000e+01
6.550413e+01,-5.900000e+01,nan,-1.200000e+01
6.556433e+01,-5.900000e+01,nan,-1.200000e+01
6.562454e+01,-5.900000e+01,nan,-1.200000e+01
6.568475e+01,-5.900000e+01,nan,-1.200000e+01
6.574495e+01,-5.900000e+01,nan,-1.200000e+01
6.580516e+01,-5.900000e+01,nan,-1.200000e+01
6.586536e+01,-5.900000e+01,nan,-1.200000e+01
6.592557e+01,-5.900000e+01,nan,-1.200000e+01
6.598578e+01,-5.900000e+01,nan,-1.200000e+01
6.604598e+01,-5.900000e+01,nan,-1.200000e+01
6.610619e+01,-5.900000e+01,nan,-1.200000e+01
6.616639e+01,-5.900000e+01,nan,-1.200000e+01
6.622660e+01,-6.000000e+01,nan,-1.200000e+01
6.628681e+01,-6.000000e+01,nan,-1.200000e+01
6.634701e+01,-6.000000e+01,nan,-1.200000e+01
6.640722e+01,-6.000000e+01,nan,-1.200000e+01
6.646742e+01,-6.000000e+01,nan,-1.200000e+01
6.652763e+01,-6.000000e+01,nan,-1.200000e+01
6.658784e+01,-6.000000e+01,nan,-1.200000e+01
6.664804e+01,-6.000000e+01,nan,-1.200000e+01
6.670825e+01,-6.000000e+01,nan,-1.200000e+01
6.676845e+01,-6.000000e+01,nan,-1.200000e+01
6.682866e+01,-6.000000e+01,nan,-1.200000e+01
6.688887e+01,-6.000000e+01,nan,-1.200000e+01
6.694907e+01,-6.000000e+01,nan,-1.200000e+01
6.700928e+01,-6.000000e+01,nan,-1.200000e+01
6.706948e+01,-6.000000e+01,nan,-1.200000e+01
6.712969e+01,-6.000000e+01,nan,-1.200000e+01
6.718990e+01,-6.000000e+01,nan,-1.200000e+01
6.725010e+01,-6.000000e+01,nan,-1.200000e+01
6.731031e+01,-6.000000e+01,nan,-1.200000e+01
6.737051e+01,-6.000000e+01,nan,-1.200000e+01
6.743072e+01,-6.100000e+01,nan,-1.200000e+01
6.749093e+01,-6.100000e+01,nan,-1.200000e+01
6.755113e+01,-6.100000e+01,nan,-1.200000e+01
6.761134e+01,-6.100000e+01,nan,-1.200000e+01
6.767154e+01,-6.100000e+01,nan,-1.200000e+01
6.773175e+01,-6.100000e+01,nan,-1.200000e+01
6.779196e+01,-6.100000e+01,nan,-1.200000e+01
6.785216e+01,-6.100000e+01,nan,-1.200000e+01
6.791237e+01,-6.100000e+01,nan,-1.200000e+01
6.797257e+01,-6.100000e+01,nan,-1.200000e+01
6.803278e+01,-6.100000e+01,nan,-1.200000e+01
6.809299e+01,-6.100000e+01,nan,-1.200000e+01
6.815319e+01,-6.100000e+01,nan,-1.200000e+01
6.821340e+01,-6.100000e+01,nan,-1.200000e+01
6.827360e+01,-6.100000e+01,nan,-1.200000e+01
6.833381e+01,-6.100000e+01,nan,-1.200000e+01
6.839402e+01,-6.100000e+01,nan,-1.200000e+01
6.845422e+01,-6.100000e+01,nan,-1.200000e+01
6.851443e+01,-6.100000e+01,nan,-1.200000e+01
6.857463e+01,-6.100000e+01,nan,-1.200000e+01
6.863484e+01,-6.200000e+01,nan,-1.200000e+01
6.869505e+01,-6.200000e+01,nan,-1.200000e+01
6.875525e+01,-6.200000e+01,nan,-1.200000e+01
6.881546e+01,-6.200000e+01,nan,-1.200000e+01
6.887566e+01,-6.200000e+01,nan,-1.200000e+01
6.893587e+01,-6.200000e+01,nan,-1.200000e+01
6.899608e+01,-6.200000e+01,nan,-1.200000e+01
6.905628e+01,-6.200000e+01,nan,-1.200000e+01
6.911649e+01,-6.200000e+01,nan,-1.200000e+01
6.917669e+01,-6.200000e+01,nan,-1.200000e+01
6.923690e+01,-6.200000e+01,nan,-1.200000e+01
6.929711e+01,-6.200000e+01,nan,-1.200000e+01
6.935731e+01,-6.200000e+01,nan,-1.200000e+01
6.941752e+01,-6.200000e+01,nan,-1.200000e+01
6.947772e+01,-6.200000e+01,nan,-1.200000e+01
6.953793e+01,-6.200000e+01,nan,-1.200000e+01
6.959813e+01,-6.200000e+01,nan,-1.200000e+01
6.965834e+01,-6.200000e+01,nan,-1.200000e+01
6.971855e+01,-6.200000e+01,nan,-1.200000e+01
6.977875e+01,-6.200000e+01,nan,-1.200000e+01
6.983896e+01,-6.300000e+01,nan,-1.200000e+01
6.989916e+01,-6.300000e+01,nan,-1.200000e+01
6.995937e+01,-6.300000e+01,nan,-1.200000e+01
7.001958e+01,-6.300000e+01,nan,-1.200000e+01
7.007978e+01,-6.300000e+01,nan,-1.200000e+01
7.013999e+01,-6.300000e+01,nan,-1.200000e+01
7.020019e+01,-6.300000e+01,nan,-1.200000e+01
7.026040e+01,-6.300000e+01,nan,-1.200000e+01
7.032061e+01,-6.300000e+01,nan,-1.200000e+01
7.038081e+01,-6.300000e+01,nan,-1.200000e+01
7.044102e+01,-6.300000e+01,nan,-1.200000e+01
7.050122e+01,-6.300000e+01,nan,-1.200000e+01
7.056143e+01,-6.300000e+01,nan,-1.200000e+01
7.062164e+01,-6.300000e+01,nan,-1.200000e+01
7.068184e+01,-6.300000e+01,nan,-1.200000e+01
7.074205e+01,-6.300000e+01,nan,-1.200000e+01
7.080225e+01,-6.300000e+01,nan,-1.200000e+01
7.086246e+01,-6.300000e+01,nan,-1.200000e+01
7.092267e+01,-6.300000e+01,nan,-1.200000e+01
7.098287e+01,-6.300000e+01,nan,-1.200000e+01
7.104308e+01,-6.400000e+01,nan,-1.200000e+01
7.110328e+01,-6.400000e+01,nan,-1.200000e+01
7.116349e+01,-6.400000e+01,nan,-1.200000e+01
7.122370e+01,-6.400000e+01,nan,-1.200000e+01
7.128390e+01,-6.400000e+01,nan,-1.200000e+01
7.134411e+01,-6.400000e+01,nan,-1.200000e+01
7.140431e+01,-6.400000e+01,nan,-1.200000e+01
7.146452e+01,-6.400000e+01,nan,-1.200000e+01
7.152473e+01,-6.400000e+01,nan,-1.200000e+01
7.158493e+01,-6.400000e+01,nan,-1.200000e+01
7.164514e+01,-6.400000e+01,nan,-1.200000e+01
7.170534e+01,-6.400000e+01,nan,-1.200000e+01
7.176555e+01,-6.400000e+01,nan,-1.200000e+01
7.182576e+01,-6.400000e+01,nan,-1.200000e+01
7.188596e+01,-6.400000e+01,nan,-1.200000e+01
7.194617e+01,-6.400000e+01,nan,-1.200000e+01
7.200637e+01,-6.400000e+01,nan,-1.200000e+01
7.206658e+01,-6.400000e+01,nan,-1.200000e+01
7.212679e+01,-6.400000e+01,nan,-1.200000e+01
7.218699e+01,-6.400000e+01,nan,-1.200000e+01
7.224720e+01,-6.500000e+01,nan,-1.200000e+01
7.230740e+01,-6.500000e+01,nan,-1.200000e+01
7.236761e+01,-6.500000e+01,nan,-1.200000e+01
7.242782e+01,-6.500000e+01,nan,-1.200000e+01
7.248802e+01,-6.500000e+01,nan,-1.200000e+01
7.254823e+01,-6.500000e+01,nan,-1.200000e+01
7.260843e+01,-6.500000e+01,nan,-1.200000e+01
7.266864e+01,-6.500000e+01,nan,-1.200000e+01
7.272885e+01,-6.500000e+01,nan,-1.200000e+01
7.278905e+01,-6.500000e+01,nan,-1.200000e+01
7.284926e+01,-6.500000e+01,nan,-1.200000e+01
7.290946e+01,-6.500000e+01,nan,-1.200000e+01
7.296967e+01,-6.500000e+01,nan,-1.200000e+01
7.302988e+01,-6.500000e+01,nan,-1.200000e+01
7.309008e+01,-6.500000e+01,nan,-1.200000e+01
7.315029e+01,-6.500000e+01,nan,-1.200000e+01
7.321049e+01,-6.500000e+01,nan,-1.200000e+01
7.327070e+01,-6.500000e+01,nan,-1.200000e+01
7.333091e+01,-6.500000e+01,nan,-1.200000e+01
7.339111e+01,-6.500000e+01,nan,-1.200000e+01
7.345132e+01,-6.600000e+01,nan,-1.200000e+01
7.351152e+01,-6.600000e+01,nan,-1.200000e+01
7.357173e+01,-6.600000e+01,nan,-1.200000e+01
7.363194e+01,-6.600000e+01,nan,-1.200000e+01
7.369214e+01,-6.600000e+01,nan,-1.200000e+01
7.375235e+01,-6.600000e+01,nan,-1.200000e+01
7.381255e+01,-6.600000e+01,nan,-1.200000e+01
7.387276e+01,-6.600000e+01,nan,-1.200000e+01
7.393297e+01,-6.600000e+01,nan,-1.200000e+01
7.399317e+01,-6.600000e+01,nan,-1.200000e+01
7.405338e+01,-6.600000e+01,nan,-1.200000e+01
7.411358e+01,-6.600000e+01,nan,-1.200000e+01
7.417379e+01,-6.600000e+01,nan,-1.200000e+01
7.423400e+01,-6.600000e+01,nan,-1.200000e+01
7.429420e+01,-6.600000e+01,nan,-1.200000e+01
7.435441e+01,-6.600000e+01,nan,-1.200000e+01
7.441461e+01,-6.600000e+01,nan,-1.200000e+01
7.447482e+01,-6.600000e+01,nan,-1.200000e+01
7.453503e+01,-6.600000e+01,nan,-1.200000e+01
7.459523e+01,-6.600000e+01,nan,-1.200000e+01
7.465544e+01,-6.700000e+01,nan,-1.200000e+01
7.471564e+01,-6.700000e+01,nan,-1.200000e+01
7.477585e+01,-6.700000e+01,nan,-1.200000e+01
7.483606e+01,-6.700000e+01,nan,-1.200000e+01
7.489626e+01,-6.700000e+01,nan,-1.200000e+01
7.495647e+01,-6.700000e+01,nan,-1.200000e+01
7.501667e+01,-6.700000e+01,nan,-1.200000e+01
7.507688e+01,-6.700000e+01,nan,-1.200000e+01
7.513709e+01,-6.700000e+01,nan,-1.200000e+01
7.519729e+01,-6.700000e+01,nan,-1.200000e+01
7.525750e+01,-6.700000e+01,nan,-1.200000e+01
7.531770e+01,-6.700000e+01,nan,-1.200000e+01
7.537791e+01,-6.700000e+01,nan,-1.200000e+01
7.543812e+01,-6.700000e+01,nan,-1.200000e+01
7.549832e+01,-6.700000e+01,nan,-1.200000e+01
7.555853e+01,-6.700000e+01,nan,-1.200000e+01
7.561873e+01,-6.700000e+01,nan,-1.200000e+01
7.567894e+01,-6.700000e+01,nan,-1.200000e+01
7.573915e+01,-6.700000e+01,nan,-1.200000e+01
7.579935e+01,-6.700000e+01,nan,-1.200000e+01
7.585956e+01,-6.800000e+01,nan,-1.200000e+01
7.591976e+01,-6.800000e+01,nan,-1.200000e+01
7.597997e+01,-6.800000e+01,nan,-1.200000e+01
7.604018e+01,-6.800000e+01,nan,-1.200000e+01
7.610038e+01,-6.800000e+01,nan,-1.200000e+01
7.616059e+01,-6.800000e+01,nan,-1.200000e+01
7.622079e+01,-6.800000e+01,nan,-1.200000e+01
7.628100e+01,-6.800000e+01,nan,-1.200000e+01
7.634121e+01,-6.800000e+01,nan,-1.200000e+01
7.640141e+01,-6.800000e+01,nan,-1.200000e+01
7.646162e+01,nan,nan,-1.200000e+01
7.652182e+01,nan,nan,-1.200000e+01
7.658203e+01,nan,nan,-1.200000e+01
7.664224e+01,nan,nan,-1.200000e+01
7.670244e+01,nan,nan,-1.200000e+01
7.676265e+01,nan,nan,-1.200000e+01
7.682285e+01,nan,nan,-1.200000e+01
7.688306e+01,nan,nan,-1.200000e+01
7.694327e+01,nan,nan,-1.200000e+01
7.700347e+01,nan,nan,-1.200000e+01
7.706368e+01,nan,nan,-1.200000e+01
7.712388e+01,nan,nan,-1.200000e+01
7.718409e+01,nan,nan,-1.200000e+01
7.724430e+01,nan,nan,-1.200000e+01
7.730450e+01,nan,nan,-1.200000e+01
7.736471e+01,nan,nan,-1.200000e+01
7.742491e+01,nan,nan,-1.200000e+01
7.748512e+01,nan,nan,-1.200000e+01
7.754533e+01,nan,nan,-1.200000e+01
7.760553e+01,nan,nan,-1.200000e+01
7.766574e+01,nan,nan,-1.200000e+01
7.772594e+01,nan,nan,-1.200000e+01
7.778615e+01,nan,nan,-1.200000e+01
7.784636e+01,nan,nan,-1.200000e+01
7.790656e+01,nan,nan,-1.200000e+01
7.796677e+01,nan,nan,-1.200000e+01
7.802697e+01,nan,nan,-1.200000e+01
7.808718e+01,nan,nan,-1.200000e+01
7.814739e+01,nan,nan,-1.200000e+01
7.820759e+01,nan,nan,-1.200000e+01
7.826780e+01,nan,nan,-1.200000e+01
7.832800e+01,nan,nan,-1.200000e+01
7.838821e+01,nan,nan,-1.200000e+01
7.844842e+01,nan,nan,-1.200000e+01
7.850862e+01,nan,nan,-1.200000e+01
7.856883e+01,nan,nan,-1.200000e+01
7.862903e+01,nan,nan,-1.200000e+01
7.868924e+01,nan,nan,-1.200000e+01
7.874945e+01,nan,nan,-1.200000e+01
7.880965e+01,nan,nan,-1.200000e+01
7.886986e+01,nan,nan,-1.200000e+01
7.893006e+01,nan,nan,-1.200000e+01
7.899027e+01,nan,nan,-1.200000e+01
7.905048e+01,nan,nan,-1.200000e+01
7.911068e+01,nan,nan,-1.200000e+01
7.917089e+01,nan,nan,-1.200000e+01
7.923109e+01,nan,nan,-1.200000e+01
7.929130e+01,nan,nan,-1.200000e+01
7.935151e+01,nan,nan,-1.200000e+01
7.941171e+01,nan,nan,-1.200000e+01
7.947192e+01,nan,nan,-1.200000e+01
7.953212e+01,nan,nan,-1.200000e+01
7.959233e+01,nan,nan,-1.200000e+01
7.965254e+01,nan,nan,-1.200000e+01
7.971274e+01,nan,nan,-1.200000e+01
7.977295e+01,nan,nan,-1.200000e+01
7.983315e+01,nan,nan,-1.200000e+01
7.989336e+01,nan,nan,-1.200000e+01
7.995357e+01,nan,nan,-1.200000e+01
8.001377e+01,nan,nan,-1.200000e+01
8.007398e+01,nan,nan,-1.200000e+01
8.013418e+01,nan,nan,-1.200000e+01
8.019439e+01,nan,nan,-1.200000e+01
8.025460e+01,nan,nan,-1.200000e+01
8.031480e+01,nan,nan,-1.200000e+01
8.037501e+01,nan,nan,-1.200000e+01
8.043521e+01,nan,nan,-1.200000e+01
8.049542e+01,nan,nan,-1.200000e+01
8.055563e+01,nan,nan,-1.200000e+01
8.061583e+01,nan,nan,-1.200000e+01
8.067604e+01,nan,nan,-1.200000e+01
8.073624e+01,nan,nan,-1.200000e+01
8.079645e+01,nan,nan,-1.200000e+01
8.085666e+01,nan,nan,-1.200000e+01
8.091686e+01,nan,nan,-1.200000e+01
8.097707e+01,nan,nan,-1.200000e+01
8.103727e+01,nan,nan,-1.200000e+01
8.109748e+01,nan,nan,-1.200000e+01
8.115769e+01,nan,nan,-1.200000e+01
8.121789e+01,nan,nan,-1.200000e+01
8.127810e+01,nan,nan,-1.200000e+01
8.133830e+01,nan,nan,-1.200000e+01
8.139851e+01,nan,nan,-1.200000e+01
8.145872e+01,nan,nan,-1.200000e+01
8.151892e+01,nan,nan,-1.200000e+01
8.157913e+01,nan,nan,-1.200000e+01
8.163933e+01,nan,nan,-1.200000e+01
8.169954e+01,nan,nan,-1.200000e+01
8.175975e+01,nan,nan,-1.200000e+01
8.181995e+01,nan,nan,-1.200000e+01
8.188016e+01,nan,nan,-1.200000e+01
8.194036e+01,nan,nan,-1.200000e+01
8.200057e+01,nan,nan,-1.200000e+01
8.206078e+01,nan,nan,-1.200000e+01
8.212098e+01,nan,nan,-1.200000e+01
8.218119e+01,nan,nan,-1.200000e+01
8.224139e+01,nan,nan,-1.200000e+01
8.230160e+01,nan,nan,-1.200000e+01
8.236181e+01,nan,nan,-1.200000e+01
8.242201e+01,nan,nan,-1.200000e+01
8.248222e+01,nan,nan,-1.200000e+01
8.254242e+01,nan,nan,-1.200000e+01
8.260263e+01,nan,nan,-1.200000e+01
8.266284e+01,nan,nan,-1.200000e+01
8.272304e+01,nan,nan,-1.200000e+01
8.278325e+01,nan,nan,-1.200000e+01
8.284345e+01,nan,nan,-1.200000e+01
8.290366e+01,nan,nan,-1.200000e+01
8.296387e+01,nan,nan,-1.200000e+01
8.302407e+01,nan,nan,-1.200000e+01
8.308428e+01,nan,nan,-1.200000e+01
8.314448e+01,nan,nan,-1.200000e+01
8.320469e+01,nan,nan,-1.200000e+01
8.326490e+01,nan,nan,-1.200000e+01
8.332510e+01,nan,nan,-1.200000e+01
8.338531e+01,nan,nan,-1.200000e+01
8.344551e+01,nan,nan,-1.200000e+01
8.350572e+01,nan,nan,-1.200000e+01
8.356593e+01,nan,nan,-1.200000e+01
8.362613e+01,nan,nan,-1.200000e+01
8.368634e+01,nan,nan,-1.200000e+01
8.374654e+01,nan,nan,-1.200000e+01
8.380675e+01,nan,nan,-1.200000e+01
8.386696e+01,nan,nan,-1.200000e+01
8.392716e+01,nan,nan,-1.200000e+01
8.398737e+01,nan,nan,-1.200000e+01
8.404757e+01,nan,nan,-1.200000e+01
8.410778e+01,nan,nan,-1.200000e+01
8.416799e+01,nan,nan,-1.200000e+01
8.422819e+01,nan,nan,-1.200000e+01
8.428840e+01,nan,nan,-1.200000e+01
8.434860e+01,nan,nan,-1.200000e+01
8.440881e+01,nan,nan,-1.200000e+01
8.446902e+01,nan,nan,-1.200000e+01
8.452922e+01,nan,nan,-1.200000e+01
8.458943e+01,nan,nan,-1.200000e+01
8.464963e+01,nan,nan,-1.200000e+01
8.470984e+01,nan,nan,-1.200000e+01
8.477005e+01,nan,nan,-1.200000e+01
8.483025e+01,nan,nan,-1.200000e+01
8.489046e+01,nan,nan,-1.200000e+01
8.495066e+01,nan,nan,-1.200000e+01
8.501087e+01,nan,nan,-1.200000e+01
8.507108e+01,nan,nan,-1.200000e+01
8.513128e+01,nan,nan,-1.200000e+01
8.519149e+01,nan,nan,-1.200000e+01
8.525169e+01,nan,nan,-1.200000e+01
8.531190e+01,nan,nan,-1.200000e+01
8.537211e+01,nan,nan,-1.200000e+01
8.543231e+01,nan,nan,-1.200000e+01
8.549252e+01,nan,nan,-1.200000e+01
8.555272e+01,nan,nan,-1.200000e+01
8.561293e+01,nan,nan,-1.200000e+01
8.567314e+01,nan,nan,-1.200000e+01
8.573334e+01,nan,nan,-1.200000e+01
8.579355e+01,nan,nan,-1.200000e+01
8.585375e+01,nan,nan,-1.200000e+01
8.591396e+01,nan,nan,-1.200000e+01
8.597417e+01,nan,nan,-1.200000e+01
8.603437e+01,nan,nan,-1.200000e+01
8.609458e+01,nan,nan,-1.200000e+01
8.615478e+01,nan,nan,-1.200000e+01
8.621499e+01,nan,nan,-1.200000e+01
8.627520e+01,nan,nan,-1.200000e+01
8.633540e+01,nan,nan,-1.200000e+01
8.639561e+01,nan,nan,-1.200000e+01
8.645581e+01,nan,nan,-1.200000e+01
8.651602e+01,nan,nan,-1.200000e+01
8.657623e+01,nan,nan,-1.200000e+01
8.663643e+01,nan,nan,-1.200000e+01
8.669664e+01,nan,nan,-1.200000e+01
8.675684e+01,nan,nan,-1.200000e+01
8.681705e+01,nan,nan,-1.200000e+01
8.687726e+01,nan,nan,-1.200000e+01
8.693746e+01,nan,nan,-1.200000e+01
8.699767e+01,nan,nan,-1.200000e+01
8.705787e+01,nan,nan,-1.200000e+01
8.711808e+01,nan,nan,-1.200000e+01
8.717829e+01,nan,nan,-1.200000e+01
8.723849e+01,nan,nan,-1.200000e+01
8.729870e+01,nan,nan,-1.200000e+01
8.735890e+01,nan,nan,-1.200000e+01
8.741911e+01,nan,nan,-1.200000e+01
8.747932e+01,nan,nan,-1.200000e+01
8.753952e+01,nan,nan,-1.200000e+01
8.759973e+01,nan,nan,-1.200000e+01
8.765993e+01,nan,nan,-1.200000e+01
8.772014e+01,nan,nan,-1.200000e+01
8.778035e+01,nan,nan,-1.200000e+01
8.784055e+01,nan,nan,-1.200000e+01
8.790076e+01,nan,nan,-1.200000e+01
8.796096e+01,nan,nan,-1.200000e+01
8.802117e+01,nan,nan,-1.200000e+01
8.808138e+01,nan,nan,-1.200000e+01
8.814158e+01,nan,nan,-1.200000e+01
8.820179e+01,nan,nan,-1.200000e+01
8.826199e+01,nan,nan,-1.200000e+01
8.832220e+01,nan,nan,-1.200000e+01
8.838241e+01,nan,nan,-1.200000e+01
8.844261e+01,nan,nan,-1.200000e+01
8.850282e+01,nan,nan,-1.200000e+01
8.856302e+01,nan,nan,-1.200000e+01
8.862323e+01,nan,nan,-1.200000e+01
8.868344e+01,nan,nan,-1.200000e+01
8.874364e+01,nan,nan,-1.200000e+01
8.880385e+01,nan,nan,-1.200000e+01
8.886405e+01,nan,nan,-1.200000e+01
8.892426e+01,nan,nan,-1.200000e+01
8.898447e+01,nan,nan,-1.200000e+01
8.904467e+01,nan,nan,-1.200000e+01
8.910488e+01,nan,nan,-1.200000e+01
8.916508e+01,nan,nan,-1.200000e+01
8.922529e+01,nan,nan,-1.200000e+01
8.928550e+01,nan,nan,-1.200000e+01
8.934570e+01,nan,nan,-1.200000e+01
8.940591e+01,nan,nan,-1.200000e+01
8.946611e+01,nan,nan,-1.200000e+01
8.952632e+01,nan,nan,-1.200000e+01
8.958653e+01,nan,nan,-1.200000e+01
8.964673e+01,nan,nan,-1.200000e+01
8.970694e+01,nan,nan,-1.200000e+01
8.976714e+01,nan,nan,-1.200000e+01
8.982735e+01,nan,nan,-1.200000e+01
8.988756e+01,nan,nan,-1.200000e+01
8.994776e+01,nan,nan,-1.200000e+01
9.000797e+01,nan,nan,-1.200000e+01
9.006817e+01,nan,nan,-1.200000e+01
9.012838e+01,nan,nan,-1.200000e+01
9.018859e+01,nan,nan,-1.200000e+01
9.024879e+01,nan,nan,-1.200000e+01


==> code/exponent_cost-2-takum.csv <==
exp10,takum
-5.537255e+01,-12
-5.532912e+01,-12
-5.528569e+01,-12
-5.524226e+01,-12
-5.519883e+01,-12
-5.515540e+01,-12
-5.511197e+01,-12
-5.506854e+01,-12
-5.502511e+01,-12
-5.498168e+01,-12
-5.493825e+01,-12
-5.489482e+01,-12
-5.485139e+01,-12
-5.480796e+01,-12
-5.476453e+01,-12
-5.472110e+01,-12
-5.467768e+01,-12
-5.463425e+01,-12
-5.459082e+01,-12
-5.454739e+01,-12
-5.450396e+01,-12
-5.446053e+01,-12
-5.441710e+01,-12
-5.437367e+01,-12
-5.433024e+01,-12
-5.428681e+01,-12
-5.424338e+01,-12
-5.419995e+01,-12
-5.415652e+01,-12
-5.411309e+01,-12
-5.406966e+01,-12
-5.402623e+01,-12
-5.398280e+01,-12
-5.393937e+01,-12
-5.389595e+01,-12
-5.385252e+01,-12
-5.380909e+01,-12
-5.376566e+01,-12
-5.372223e+01,-12
-5.367880e+01,-12
-5.363537e+01,-12
-5.359194e+01,-12
-5.354851e+01,-12
-5.350508e+01,-12
-5.346165e+01,-12
-5.341822e+01,-12
-5.337479e+01,-12
-5.333136e+01,-12
-5.328793e+01,-12
-5.324450e+01,-12
-5.320107e+01,-12
-5.315764e+01,-12
-5.311422e+01,-12
-5.307079e+01,-12
-5.302736e+01,-12
-5.298393e+01,-12
-5.294050e+01,-12
-5.289707e+01,-12
-5.285364e+01,-12
-5.281021e+01,-12
-5.276678e+01,-12
-5.272335e+01,-12
-5.267992e+01,-12
-5.263649e+01,-12
-5.259306e+01,-12
-5.254963e+01,-12
-5.250620e+01,-12
-5.246277e+01,-12
-5.241934e+01,-12
-5.237591e+01,-12
-5.233249e+01,-12
-5.228906e+01,-12
-5.224563e+01,-12
-5.220220e+01,-12
-5.215877e+01,-12
-5.211534e+01,-12
-5.207191e+01,-12
-5.202848e+01,-12
-5.198505e+01,-12
-5.194162e+01,-12
-5.189819e+01,-12
-5.185476e+01,-12
-5.181133e+01,-12
-5.176790e+01,-12
-5.172447e+01,-12
-5.168104e+01,-12
-5.163761e+01,-12
-5.159418e+01,-12
-5.155076e+01,-12
-5.150733e+01,-12
-5.146390e+01,-12
-5.142047e+01,-12
-5.137704e+01,-12
-5.133361e+01,-12
-5.129018e+01,-12
-5.124675e+01,-12
-5.120332e+01,-12
-5.115989e+01,-12
-5.111646e+01,-12
-5.107303e+01,-12
-5.102960e+01,-12
-5.098617e+01,-12
-5.094274e+01,-12
-5.089931e+01,-12
-5.085588e+01,-12
-5.081245e+01,-12
-5.076902e+01,-12
-5.072560e+01,-12
-5.068217e+01,-12
-5.063874e+01,-12
-5.059531e+01,-12
-5.055188e+01,-12
-5.050845e+01,-12
-5.046502e+01,-12
-5.042159e+01,-12
-5.037816e+01,-12
-5.033473e+01,-12
-5.029130e+01,-12
-5.024787e+01,-12
-5.020444e+01,-12
-5.016101e+01,-12
-5.011758e+01,-12
-5.007415e+01,-12
-5.003072e+01,-12
-4.998729e+01,-12
-4.994387e+01,-12
-4.990044e+01,-12
-4.985701e+01,-12
-4.981358e+01,-12
-4.977015e+01,-12
-4.972672e+01,-12
-4.968329e+01,-12
-4.963986e+01,-12
-4.959643e+01,-12
-4.955300e+01,-12
-4.950957e+01,-12
-4.946614e+01,-12
-4.942271e+01,-12
-4.937928e+01,-12
-4.933585e+01,-12
-4.929242e+01,-12
-4.924899e+01,-12
-4.920556e+01,-12
-4.916214e+01,-12
-4.911871e+01,-12
-4.907528e+01,-12
-4.903185e+01,-12
-4.898842e+01,-12
-4.894499e+01,-12
-4.890156e+01,-12
-4.885813e+01,-12
-4.881470e+01,-12
-4.877127e+01,-12
-4.872784e+01,-12
-4.868441e+01,-12
-4.864098e+01,-12
-4.859755e+01,-12
-4.855412e+01,-12
-4.851069e+01,-12
-4.846726e+01,-12
-4.842383e+01,-12
-4.838041e+01,-12
-4.833698e+01,-12
-4.829355e+01,-12
-4.825012e+01,-12
-4.820669e+01,-12
-4.816326e+01,-12
-4.811983e+01,-12
-4.807640e+01,-12
-4.803297e+01,-12
-4.798954e+01,-12
-4.794611e+01,-12
-4.790268e+01,-12
-4.785925e+01,-12
-4.781582e+01,-12
-4.777239e+01,-12
-4.772896e+01,-12
-4.768553e+01,-12
-4.764210e+01,-12
-4.759868e+01,-12
-4.755525e+01,-12
-4.751182e+01,-12
-4.746839e+01,-12
-4.742496e+01,-12
-4.738153e+01,-12
-4.733810e+01,-12
-4.729467e+01,-12
-4.725124e+01,-12
-4.720781e+01,-12
-4.716438e+01,-12
-4.712095e+01,-12
-4.707752e+01,-12
-4.703409e+01,-12
-4.699066e+01,-12
-4.694723e+01,-12
-4.690380e+01,-12
-4.686037e+01,-12
-4.681695e+01,-12
-4.677352e+01,-12
-4.673009e+01,-12
-4.668666e+01,-12
-4.664323e+01,-12
-4.659980e+01,-12
-4.655637e+01,-12
-4.651294e+01,-12
-4.646951e+01,-12
-4.642608e+01,-12
-4.638265e+01,-12
-4.633922e+01,-12
-4.629579e+01,-12
-4.625236e+01,-12
-4.620893e+01,-12
-4.616550e+01,-12
-4.612207e+01,-12
-4.607864e+01,-12
-4.603522e+01,-12
-4.599179e+01,-12
-4.594836e+01,-12
-4.590493e+01,-12
-4.586150e+01,-12
-4.581807e+01,-12
-4.577464e+01,-12
-4.573121e+01,-12
-4.568778e+01,-12
-4.564435e+01,-12
-4.560092e+01,-12
-4.555749e+01,-12
-4.551406e+01,-12
-4.547063e+01,-12
-4.542720e+01,-12
-4.538377e+01,-12
-4.534034e+01,-12
-4.529691e+01,-12
-4.525349e+01,-12
-4.521006e+01,-12
-4.516663e+01,-12
-4.512320e+01,-12
-4.507977e+01,-12
-4.503634e+01,-12
-4.499291e+01,-12
-4.494948e+01,-12
-4.490605e+01,-12
-4.486262e+01,-12
-4.481919e+01,-12
-4.477576e+01,-12
-4.473233e+01,-12
-4.468890e+01,-12
-4.464547e+01,-12
-4.460204e+01,-12
-4.455861e+01,-12
-4.451518e+01,-12
-4.447175e+01,-12
-4.442833e+01,-12
-4.438490e+01,-12
-4.434147e+01,-12
-4.429804e+01,-12
-4.425461e+01,-12
-4.421118e+01,-12
-4.416775e+01,-12
-4.412432e+01,-12
-4.408089e+01,-12
-4.403746e+01,-12
-4.399403e+01,-12
-4.395060e+01,-12
-4.390717e+01,-12
-4.386374e+01,-12
-4.382031e+01,-12
-4.377688e+01,-12
-4.373345e+01,-12
-4.369002e+01,-12
-4.364660e+01,-12
-4.360317e+01,-12
-4.355974e+01,-12
-4.351631e+01,-12
-4.347288e+01,-12
-4.342945e+01,-12
-4.338602e+01,-12
-4.334259e+01,-12
-4.329916e+01,-12
-4.325573e+01,-12
-4.321230e+01,-12
-4.316887e+01,-12
-4.312544e+01,-12
-4.308201e+01,-12
-4.303858e+01,-12
-4.299515e+01,-12
-4.295172e+01,-12
-4.290829e+01,-12
-4.286487e+01,-12
-4.282144e+01,-12
-4.277801e+01,-12
-4.273458e+01,-12
-4.269115e+01,-12
-4.264772e+01,-12
-4.260429e+01,-12
-4.256086e+01,-12
-4.251743e+01,-12
-4.247400e+01,-12
-4.243057e+01,-12
-4.238714e+01,-12
-4.234371e+01,-12
-4.230028e+01,-12
-4.225685e+01,-12
-4.221342e+01,-12
-4.216999e+01,-12
-4.212656e+01,-12
-4.208314e+01,-12
-4.203971e+01,-12
-4.199628e+01,-12
-4.195285e+01,-12
-4.190942e+01,-12
-4.186599e+01,-12
-4.182256e+01,-12
-4.177913e+01,-12
-4.173570e+01,-12
-4.169227e+01,-12
-4.164884e+01,-12
-4.160541e+01,-12
-4.156198e+01,-12
-4.151855e+01,-12
-4.147512e+01,-12
-4.143169e+01,-12
-4.138826e+01,-12
-4.134483e+01,-12
-4.130141e+01,-12
-4.125798e+01,-12
-4.121455e+01,-12
-4.117112e+01,-12
-4.112769e+01,-12
-4.108426e+01,-12
-4.104083e+01,-12
-4.099740e+01,-12
-4.095397e+01,-12
-4.091054e+01,-12
-4.086711e+01,-12
-4.082368e+01,-12
-4.078025e+01,-12
-4.073682e+01,-12
-4.069339e+01,-12
-4.064996e+01,-12
-4.060653e+01,-12
-4.056310e+01,-12
-4.051968e+01,-12
-4.047625e+01,-12
-4.043282e+01,-12
-4.038939e+01,-12
-4.034596e+01,-12
-4.030253e+01,-12
-4.025910e+01,-12
-4.021567e+01,-12
-4.017224e+01,-12
-4.012881e+01,-12
-4.008538e+01,-12
-4.004195e+01,-12
-3.999852e+01,-12
-3.995509e+01,-12
-3.991166e+01,-12
-3.986823e+01,-12
-3.982480e+01,-12
-3.978137e+01,-12
-3.973795e+01,-12
-3.969452e+01,-12
-3.965109e+01,-12
-3.960766e+01,-12
-3.956423e+01,-12
-3.952080e+01,-12
-3.947737e+01,-12
-3.943394e+01,-12
-3.939051e+01,-12
-3.934708e+01,-12
-3.930365e+01,-12
-3.926022e+01,-12
-3.921679e+01,-12
-3.917336e+01,-12
-3.912993e+01,-12
-3.908650e+01,-12
-3.904307e+01,-12
-3.899964e+01,-12
-3.895622e+01,-12
-3.891279e+01,-12
-3.886936e+01,-12
-3.882593e+01,-12
-3.878250e+01,-12
-3.873907e+01,-12
-3.869564e+01,-12
-3.865221e+01,-12
-3.860878e+01,-12
-3.856535e+01,-12
-3.852192e+01,-12
-3.847849e+01,-12
-3.843506e+01,-12
-3.839163e+01,-12
-3.834820e+01,-12
-3.830477e+01,-12
-3.826134e+01,-12
-3.821791e+01,-12
-3.817448e+01,-12
-3.813106e+01,-12
-3.808763e+01,-12
-3.804420e+01,-12
-3.800077e+01,-12
-3.795734e+01,-12
-3.791391e+01,-12
-3.787048e+01,-12
-3.782705e+01,-12
-3.778362e+01,-12
-3.774019e+01,-12
-3.769676e+01,-12
-3.765333e+01,-12
-3.760990e+01,-12
-3.756647e+01,-12
-3.752304e+01,-12
-3.747961e+01,-12
-3.743618e+01,-12
-3.739275e+01,-12
-3.734933e+01,-12
-3.730590e+01,-12
-3.726247e+01,-12
-3.721904e+01,-12
-3.717561e+01,-12
-3.713218e+01,-12
-3.708875e+01,-12
-3.704532e+01,-12
-3.700189e+01,-12
-3.695846e+01,-12
-3.691503e+01,-12
-3.687160e+01,-12
-3.682817e+01,-12
-3.678474e+01,-12
-3.674131e+01,-12
-3.669788e+01,-12
-3.665445e+01,-12
-3.661102e+01,-12
-3.656760e+01,-12
-3.652417e+01,-12
-3.648074e+01,-12
-3.643731e+01,-12
-3.639388e+01,-12
-3.635045e+01,-12
-3.630702e+01,-12
-3.626359e+01,-12
-3.622016e+01,-12
-3.617673e+01,-12
-3.613330e+01,-12
-3.608987e+01,-12
-3.604644e+01,-12
-3.600301e+01,-12
-3.595958e+01,-12
-3.591615e+01,-12
-3.587272e+01,-12
-3.582929e+01,-12
-3.578587e+01,-12
-3.574244e+01,-12
-3.569901e+01,-12
-3.565558e+01,-12
-3.561215e+01,-12
-3.556872e+01,-12
-3.552529e+01,-12
-3.548186e+01,-12
-3.543843e+01,-12
-3.539500e+01,-12
-3.535157e+01,-12
-3.530814e+01,-12
-3.526471e+01,-12
-3.522128e+01,-12
-3.517785e+01,-12
-3.513442e+01,-12
-3.509099e+01,-12
-3.504756e+01,-12
-3.500414e+01,-12
-3.496071e+01,-12
-3.491728e+01,-12
-3.487385e+01,-12
-3.483042e+01,-12
-3.478699e+01,-12
-3.474356e+01,-12
-3.470013e+01,-12
-3.465670e+01,-12
-3.461327e+01,-12
-3.456984e+01,-12
-3.452641e+01,-12
-3.448298e+01,-12
-3.443955e+01,-12
-3.439612e+01,-12
-3.435269e+01,-12
-3.430926e+01,-12
-3.426583e+01,-12
-3.422241e+01,-12
-3.417898e+01,-12
-3.413555e+01,-12
-3.409212e+01,-12
-3.404869e+01,-12
-3.400526e+01,-12
-3.396183e+01,-12
-3.391840e+01,-12
-3.387497e+01,-12
-3.383154e+01,-12
-3.378811e+01,-12
-3.374468e+01,-12
-3.370125e+01,-12
-3.365782e+01,-12
-3.361439e+01,-12
-3.357096e+01,-12
-3.352753e+01,-12
-3.348410e+01,-12
-3.344068e+01,-12
-3.339725e+01,-12
-3.335382e+01,-12
-3.331039e+01,-12
-3.326696e+01,-12
-3.322353e+01,-12
-3.318010e+01,-12
-3.313667e+01,-12
-3.309324e+01,-12
-3.304981e+01,-12
-3.300638e+01,-12
-3.296295e+01,-12
-3.291952e+01,-12
-3.287609e+01,-12
-3.283266e+01,-12
-3.278923e+01,-12
-3.274580e+01,-12
-3.270237e+01,-12
-3.265895e+01,-12
-3.261552e+01,-12
-3.257209e+01,-12
-3.252866e+01,-12
-3.248523e+01,-12
-3.244180e+01,-12
-3.239837e+01,-12
-3.235494e+01,-12
-3.231151e+01,-12
-3.226808e+01,-12
-3.222465e+01,-12
-3.218122e+01,-12
-3.213779e+01,-12
-3.209436e+01,-12
-3.205093e+01,-12
-3.200750e+01,-12
-3.196407e+01,-12
-3.192064e+01,-12
-3.187721e+01,-12
-3.183379e+01,-12
-3.179036e+01,-12
-3.174693e+01,-12
-3.170350e+01,-12
-3.166007e+01,-12
-3.161664e+01,-12
-3.157321e+01,-12
-3.152978e+01,-12
-3.148635e+01,-12
-3.144292e+01,-12
-3.139949e+01,-12
-3.135606e+01,-12
-3.131263e+01,-12
-3.126920e+01,-12
-3.122577e+01,-12
-3.118234e+01,-12
-3.113891e+01,-12
-3.109548e+01,-12
-3.105206e+01,-12
-3.100863e+01,-12
-3.096520e+01,-12
-3.092177e+01,-12
-3.087834e+01,-12
-3.083491e+01,-12
-3.079148e+01,-12
-3.074805e+01,-12
-3.070462e+01,-12
-3.066119e+01,-12
-3.061776e+01,-12
-3.057433e+01,-12
-3.053090e+01,-12
-3.048747e+01,-12
-3.044404e+01,-12
-3.040061e+01,-12
-3.035718e+01,-12
-3.031375e+01,-12
-3.027033e+01,-12
-3.022690e+01,-12
-3.018347e+01,-12
-3.014004e+01,-12
-3.009661e+01,-12
-3.005318e+01,-12
-3.000975e+01,-12
-2.996632e+01,-12
-2.992289e+01,-12
-2.987946e+01,-12
-2.983603e+01,-12
-2.979260e+01,-12
-2.974917e+01,-12
-2.970574e+01,-12
-2.966231e+01,-12
-2.961888e+01,-12
-2.957545e+01,-12
-2.953202e+01,-12
-2.948860e+01,-12
-2.944517e+01,-12
-2.940174e+01,-12
-2.935831e+01,-12
-2.931488e+01,-12
-2.927145e+01,-12
-2.922802e+01,-12
-2.918459e+01,-12
-2.914116e+01,-12
-2.909773e+01,-12
-2.905430e+01,-12
-2.901087e+01,-12
-2.896744e+01,-12
-2.892401e+01,-12
-2.888058e+01,-12
-2.883715e+01,-12
-2.879372e+01,-12
-2.875029e+01,-12
-2.870687e+01,-12
-2.866344e+01,-12
-2.862001e+01,-12
-2.857658e+01,-12
-2.853315e+01,-12
-2.848972e+01,-12
-2.844629e+01,-12
-2.840286e+01,-12
-2.835943e+01,-12
-2.831600e+01,-12
-2.827257e+01,-12
-2.822914e+01,-12
-2.818571e+01,-12
-2.814228e+01,-12
-2.809885e+01,-12
-2.805542e+01,-12
-2.801199e+01,-12
-2.796856e+01,-12
-2.792514e+01,-12
-2.788171e+01,-12
-2.783828e+01,-12
-2.779485e+01,-12
-2.775142e+01,-12
-2.770799e+01,-12
-2.766456e+01,-12
-2.762113e+01,-12
-2.757770e+01,-11
-2.753427e+01,-11
-2.749084e+01,-11
-2.744741e+01,-11
-2.740398e+01,-11
-2.736055e+01,-11
-2.731712e+01,-11
-2.727369e+01,-11
-2.723026e+01,-11
-2.718683e+01,-11
-2.714341e+01,-11
-2.709998e+01,-11
-2.705655e+01,-11
-2.701312e+01,-11
-2.696969e+01,-11
-2.692626e+01,-11
-2.688283e+01,-11
-2.683940e+01,-11
-2.679597e+01,-11
-2.675254e+01,-11
-2.670911e+01,-11
-2.666568e+01,-11
-2.662225e+01,-11
-2.657882e+01,-11
-2.653539e+01,-11
-2.649196e+01,-11
-2.644853e+01,-11
-2.640510e+01,-11
-2.636168e+01,-11
-2.631825e+01,-11
-2.627482e+01,-11
-2.623139e+01,-11
-2.618796e+01,-11
-2.614453e+01,-11
-2.610110e+01,-11
-2.605767e+01,-11
-2.601424e+01,-11
-2.597081e+01,-11
-2.592738e+01,-11
-2.588395e+01,-11
-2.584052e+01,-11
-2.579709e+01,-11
-2.575366e+01,-11
-2.571023e+01,-11
-2.566680e+01,-11
-2.562337e+01,-11
-2.557994e+01,-11
-2.553652e+01,-11
-2.549309e+01,-11
-2.544966e+01,-11
-2.540623e+01,-11
-2.536280e+01,-11
-2.531937e+01,-11
-2.527594e+01,-11
-2.523251e+01,-11
-2.518908e+01,-11
-2.514565e+01,-11
-2.510222e+01,-11
-2.505879e+01,-11
-2.501536e+01,-11
-2.497193e+01,-11
-2.492850e+01,-11
-2.488507e+01,-11
-2.484164e+01,-11
-2.479821e+01,-11
-2.475479e+01,-11
-2.471136e+01,-11
-2.466793e+01,-11
-2.462450e+01,-11
-2.458107e+01,-11
-2.453764e+01,-11
-2.449421e+01,-11
-2.445078e+01,-11
-2.440735e+01,-11
-2.436392e+01,-11
-2.432049e+01,-11
-2.427706e+01,-11
-2.423363e+01,-11
-2.419020e+01,-11
-2.414677e+01,-11
-2.410334e+01,-11
-2.405991e+01,-11
-2.401648e+01,-11
-2.397306e+01,-11
-2.392963e+01,-11
-2.388620e+01,-11
-2.384277e+01,-11
-2.379934e+01,-11
-2.375591e+01,-11
-2.371248e+01,-11
-2.366905e+01,-11
-2.362562e+01,-11
-2.358219e+01,-11
-2.353876e+01,-11
-2.349533e+01,-11
-2.345190e+01,-11
-2.340847e+01,-11
-2.336504e+01,-11
-2.332161e+01,-11
-2.327818e+01,-11
-2.323475e+01,-11
-2.319133e+01,-11
-2.314790e+01,-11
-2.310447e+01,-11
-2.306104e+01,-11
-2.301761e+01,-11
-2.297418e+01,-11
-2.293075e+01,-11
-2.288732e+01,-11
-2.284389e+01,-11
-2.280046e+01,-11
-2.275703e+01,-11
-2.271360e+01,-11
-2.267017e+01,-11
-2.262674e+01,-11
-2.258331e+01,-11
-2.253988e+01,-11
-2.249645e+01,-11
-2.245302e+01,-11
-2.240960e+01,-11
-2.236617e+01,-11
-2.232274e+01,-11
-2.227931e+01,-11
-2.223588e+01,-11
-2.219245e+01,-11
-2.214902e+01,-11
-2.210559e+01,-11
-2.206216e+01,-11
-2.201873e+01,-11
-2.197530e+01,-11
-2.193187e+01,-11
-2.188844e+01,-11
-2.184501e+01,-11
-2.180158e+01,-11
-2.175815e+01,-11
-2.171472e+01,-11
-2.167129e+01,-11
-2.162787e+01,-11
-2.158444e+01,-11
-2.154101e+01,-11
-2.149758e+01,-11
-2.145415e+01,-11
-2.141072e+01,-11
-2.136729e+01,-11
-2.132386e+01,-11
-2.128043e+01,-11
-2.123700e+01,-11
-2.119357e+01,-11
-2.115014e+01,-11
-2.110671e+01,-11
-2.106328e+01,-11
-2.101985e+01,-11
-2.097642e+01,-11
-2.093299e+01,-11
-2.088956e+01,-11
-2.084614e+01,-11
-2.080271e+01,-11
-2.075928e+01,-11
-2.071585e+01,-11
-2.067242e+01,-11
-2.062899e+01,-11
-2.058556e+01,-11
-2.054213e+01,-11
-2.049870e+01,-11
-2.045527e+01,-11
-2.041184e+01,-11
-2.036841e+01,-11
-2.032498e+01,-11
-2.028155e+01,-11
-2.023812e+01,-11
-2.019469e+01,-11
-2.015126e+01,-11
-2.010783e+01,-11
-2.006441e+01,-11
-2.002098e+01,-11
-1.997755e+01,-11
-1.993412e+01,-11
-1.989069e+01,-11
-1.984726e+01,-11
-1.980383e+01,-11
-1.976040e+01,-11
-1.971697e+01,-11
-1.967354e+01,-11
-1.963011e+01,-11
-1.958668e+01,-11
-1.954325e+01,-11
-1.949982e+01,-11
-1.945639e+01,-11
-1.941296e+01,-11
-1.936953e+01,-11
-1.932610e+01,-11
-1.928268e+01,-11
-1.923925e+01,-11
-1.919582e+01,-11
-1.915239e+01,-11
-1.910896e+01,-11
-1.906553e+01,-11
-1.902210e+01,-11
-1.897867e+01,-11
-1.893524e+01,-11
-1.889181e+01,-11
-1.884838e+01,-11
-1.880495e+01,-11
-1.876152e+01,-11
-1.871809e+01,-11
-1.867466e+01,-11
-1.863123e+01,-11
-1.858780e+01,-11
-1.854437e+01,-11
-1.850094e+01,-11
-1.845752e+01,-11
-1.841409e+01,-11
-1.837066e+01,-11
-1.832723e+01,-11
-1.828380e+01,-11
-1.824037e+01,-11
-1.819694e+01,-11
-1.815351e+01,-11
-1.811008e+01,-11
-1.806665e+01,-11
-1.802322e+01,-11
-1.797979e+01,-11
-1.793636e+01,-11
-1.789293e+01,-11
-1.784950e+01,-11
-1.780607e+01,-11
-1.776264e+01,-11
-1.771921e+01,-11
-1.767579e+01,-11
-1.763236e+01,-11
-1.758893e+01,-11
-1.754550e+01,-11
-1.750207e+01,-11
-1.745864e+01,-11
-1.741521e+01,-11
-1.737178e+01,-11
-1.732835e+01,-11
-1.728492e+01,-11
-1.724149e+01,-11
-1.719806e+01,-11
-1.715463e+01,-11
-1.711120e+01,-11
-1.706777e+01,-11
-1.702434e+01,-11
-1.698091e+01,-11
-1.693748e+01,-11
-1.689406e+01,-11
-1.685063e+01,-11
-1.680720e+01,-11
-1.676377e+01,-11
-1.672034e+01,-11
-1.667691e+01,-11
-1.663348e+01,-11
-1.659005e+01,-11
-1.654662e+01,-11
-1.650319e+01,-11
-1.645976e+01,-11
-1.641633e+01,-11
-1.637290e+01,-11
-1.632947e+01,-11
-1.628604e+01,-11
-1.624261e+01,-11
-1.619918e+01,-11
-1.615575e+01,-11
-1.611233e+01,-11
-1.606890e+01,-11
-1.602547e+01,-11
-1.598204e+01,-11
-1.593861e+01,-11
-1.589518e+01,-11
-1.585175e+01,-11
-1.580832e+01,-11
-1.576489e+01,-11
-1.572146e+01,-11
-1.567803e+01,-11
-1.563460e+01,-11
-1.559117e+01,-11
-1.554774e+01,-11
-1.550431e+01,-11
-1.546088e+01,-11
-1.541745e+01,-11
-1.537402e+01,-11
-1.533060e+01,-11
-1.528717e+01,-11
-1.524374e+01,-11
-1.520031e+01,-11
-1.515688e+01,-11
-1.511345e+01,-11
-1.507002e+01,-11
-1.502659e+01,-11
-1.498316e+01,-11
-1.493973e+01,-11
-1.489630e+01,-11
-1.485287e+01,-11
-1.480944e+01,-11
-1.476601e+01,-11
-1.472258e+01,-11
-1.467915e+01,-11
-1.463572e+01,-11
-1.459229e+01,-11
-1.454887e+01,-11
-1.450544e+01,-11
-1.446201e+01,-11
-1.441858e+01,-11
-1.437515e+01,-11
-1.433172e+01,-11
-1.428829e+01,-11
-1.424486e+01,-11
-1.420143e+01,-11
-1.415800e+01,-11
-1.411457e+01,-11
-1.407114e+01,-11
-1.402771e+01,-11
-1.398428e+01,-11
-1.394085e+01,-11
-1.389742e+01,-11
-1.385399e+01,-11
-1.381056e+01,-11
-1.376714e+01,-11
-1.372371e+01,-11
-1.368028e+01,-10
-1.363685e+01,-10
-1.359342e+01,-10
-1.354999e+01,-10
-1.350656e+01,-10
-1.346313e+01,-10
-1.341970e+01,-10
-1.337627e+01,-10
-1.333284e+01,-10
-1.328941e+01,-10
-1.324598e+01,-10
-1.320255e+01,-10
-1.315912e+01,-10
-1.311569e+01,-10
-1.307226e+01,-10
-1.302883e+01,-10
-1.298541e+01,-10
-1.294198e+01,-10
-1.289855e+01,-10
-1.285512e+01,-10
-1.281169e+01,-10
-1.276826e+01,-10
-1.272483e+01,-10
-1.268140e+01,-10
-1.263797e+01,-10
-1.259454e+01,-10
-1.255111e+01,-10
-1.250768e+01,-10
-1.246425e+01,-10
-1.242082e+01,-10
-1.237739e+01,-10
-1.233396e+01,-10
-1.229053e+01,-10
-1.224710e+01,-10
-1.220367e+01,-10
-1.216025e+01,-10
-1.211682e+01,-10
-1.207339e+01,-10
-1.202996e+01,-10
-1.198653e+01,-10
-1.194310e+01,-10
-1.189967e+01,-10
-1.185624e+01,-10
-1.181281e+01,-10
-1.176938e+01,-10
-1.172595e+01,-10
-1.168252e+01,-10
-1.163909e+01,-10
-1.159566e+01,-10
-1.155223e+01,-10
-1.150880e+01,-10
-1.146537e+01,-10
-1.142194e+01,-10
-1.137852e+01,-10
-1.133509e+01,-10
-1.129166e+01,-10
-1.124823e+01,-10
-1.120480e+01,-10
-1.116137e+01,-10
-1.111794e+01,-10
-1.107451e+01,-10
-1.103108e+01,-10
-1.098765e+01,-10
-1.094422e+01,-10
-1.090079e+01,-10
-1.085736e+01,-10
-1.081393e+01,-10
-1.077050e+01,-10
-1.072707e+01,-10
-1.068364e+01,-10
-1.064021e+01,-10
-1.059679e+01,-10
-1.055336e+01,-10
-1.050993e+01,-10
-1.046650e+01,-10
-1.042307e+01,-10
-1.037964e+01,-10
-1.033621e+01,-10
-1.029278e+01,-10
-1.024935e+01,-10
-1.020592e+01,-10
-1.016249e+01,-10
-1.011906e+01,-10
-1.007563e+01,-10
-1.003220e+01,-10
-9.988773e+00,-10
-9.945344e+00,-10
-9.901914e+00,-10
-9.858485e+00,-10
-9.815055e+00,-10
-9.771626e+00,-10
-9.728196e+00,-10
-9.684767e+00,-10
-9.641338e+00,-10
-9.597908e+00,-10
-9.554479e+00,-10
-9.511049e+00,-10
-9.467620e+00,-10
-9.424190e+00,-10
-9.380761e+00,-10
-9.337331e+00,-10
-9.293902e+00,-10
-9.250472e+00,-10
-9.207043e+00,-10
-9.163614e+00,-10
-9.120184e+00,-10
-9.076755e+00,-10
-9.033325e+00,-10
-8.989896e+00,-10
-8.946466e+00,-10
-8.903037e+00,-10
-8.859607e+00,-10
-8.816178e+00,-10
-8.772749e+00,-10
-8.729319e+00,-10
-8.685890e+00,-10
-8.642460e+00,-10
-8.599031e+00,-10
-8.555601e+00,-10
-8.512172e+00,-10
-8.468742e+00,-10
-8.425313e+00,-10
-8.381884e+00,-10
-8.338454e+00,-10
-8.295025e+00,-10
-8.251595e+00,-10
-8.208166e+00,-10
-8.164736e+00,-10
-8.121307e+00,-10
-8.077877e+00,-10
-8.034448e+00,-10
-7.991018e+00,-10
-7.947589e+00,-10
-7.904160e+00,-10
-7.860730e+00,-10
-7.817301e+00,-10
-7.773871e+00,-10
-7.730442e+00,-10
-7.687012e+00,-10
-7.643583e+00,-10
-7.600153e+00,-10
-7.556724e+00,-10
-7.513295e+00,-10
-7.469865e+00,-10
-7.426436e+00,-10
-7.383006e+00,-10
-7.339577e+00,-10
-7.296147e+00,-10
-7.252718e+00,-10
-7.209288e+00,-10
-7.165859e+00,-10
-7.122430e+00,-10
-7.079000e+00,-10
-7.035571e+00,-10
-6.992141e+00,-10
-6.948712e+00,-10
-6.905282e+00,-10
-6.861853e+00,-10
-6.818423e+00,-10
-6.774994e+00,-10
-6.731564e+00,-9
-6.688135e+00,-9
-6.644706e+00,-9
-6.601276e+00,-9
-6.557847e+00,-9
-6.514417e+00,-9
-6.470988e+00,-9
-6.427558e+00,-9
-6.384129e+00,-9
-6.340699e+00,-9
-6.297270e+00,-9
-6.253841e+00,-9
-6.210411e+00,-9
-6.166982e+00,-9
-6.123552e+00,-9
-6.080123e+00,-9
-6.036693e+00,-9
-5.993264e+00,-9
-5.949834e+00,-9
-5.906405e+00,-9
-5.862976e+00,-9
-5.819546e+00,-9
-5.776117e+00,-9
-5.732687e+00,-9
-5.689258e+00,-9
-5.645828e+00,-9
-5.602399e+00,-9
-5.558969e+00,-9
-5.515540e+00,-9
-5.472110e+00,-9
-5.428681e+00,-9
-5.385252e+00,-9
-5.341822e+00,-9
-5.298393e+00,-9
-5.254963e+00,-9
-5.211534e+00,-9
-5.168104e+00,-9
-5.124675e+00,-9
-5.081245e+00,-9
-5.037816e+00,-9
-4.994387e+00,-9
-4.950957e+00,-9
-4.907528e+00,-9
-4.864098e+00,-9
-4.820669e+00,-9
-4.777239e+00,-9
-4.733810e+00,-9
-4.690380e+00,-9
-4.646951e+00,-9
-4.603522e+00,-9
-4.560092e+00,-9
-4.516663e+00,-9
-4.473233e+00,-9
-4.429804e+00,-9
-4.386374e+00,-9
-4.342945e+00,-9
-4.299515e+00,-9
-4.256086e+00,-9
-4.212656e+00,-9
-4.169227e+00,-9
-4.125798e+00,-9
-4.082368e+00,-9
-4.038939e+00,-9
-3.995509e+00,-9
-3.952080e+00,-9
-3.908650e+00,-9
-3.865221e+00,-9
-3.821791e+00,-9
-3.778362e+00,-9
-3.734933e+00,-9
-3.691503e+00,-9
-3.648074e+00,-9
-3.604644e+00,-9
-3.561215e+00,-9
-3.517785e+00,-9
-3.474356e+00,-9
-3.430926e+00,-9
-3.387497e+00,-9
-3.344068e+00,-9
-3.300638e+00,-9
-3.257209e+00,-8
-3.213779e+00,-8
-3.170350e+00,-8
-3.126920e+00,-8
-3.083491e+00,-8
-3.040061e+00,-8
-2.996632e+00,-8
-2.953202e+00,-8
-2.909773e+00,-8
-2.866344e+00,-8
-2.822914e+00,-8
-2.779485e+00,-8
-2.736055e+00,-8
-2.692626e+00,-8
-2.649196e+00,-8
-2.605767e+00,-8
-2.562337e+00,-8
-2.518908e+00,-8
-2.475479e+00,-8
-2.432049e+00,-8
-2.388620e+00,-8
-2.345190e+00,-8
-2.301761e+00,-8
-2.258331e+00,-8
-2.214902e+00,-8
-2.171472e+00,-8
-2.128043e+00,-8
-2.084614e+00,-8
-2.041184e+00,-8
-1.997755e+00,-8
-1.954325e+00,-8
-1.910896e+00,-8
-1.867466e+00,-8
-1.824037e+00,-8
-1.780607e+00,-8
-1.737178e+00,-8
-1.693748e+00,-8
-1.650319e+00,-8
-1.606890e+00,-8
-1.563460e+00,-8
-1.520031e+00,-7
-1.476601e+00,-7
-1.433172e+00,-7
-1.389742e+00,-7
-1.346313e+00,-7
-1.302883e+00,-7
-1.259454e+00,-7
-1.216025e+00,-7
-1.172595e+00,-7
-1.129166e+00,-7
-1.085736e+00,-7
-1.042307e+00,-7
-9.988773e-01,-7
-9.554479e-01,-7
-9.120184e-01,-7
-8.685890e-01,-7
-8.251595e-01,-7
-7.817301e-01,-7
-7.383006e-01,-7
-6.948712e-01,-7
-6.514417e-01,-6
-6.080123e-01,-6
-5.645828e-01,-6
-5.211534e-01,-6
-4.777239e-01,-6
-4.342945e-01,-6
-3.908650e-01,-6
-3.474356e-01,-6
-3.040061e-01,-6
-2.605767e-01,-6
-2.171472e-01,-5
-1.737178e-01,-5
-1.302883e-01,-5
-8.685890e-02,-5
-4.342945e-02,-5
3.073794e-15,-5
4.342945e-02,-5
8.685890e-02,-5
1.302883e-01,-5
1.737178e-01,-5
2.171472e-01,-6
2.605767e-01,-6
3.040061e-01,-6
3.474356e-01,-6
3.908650e-01,-6
4.342945e-01,-6
4.777239e-01,-6
5.211534e-01,-6
5.645828e-01,-6
6.080123e-01,-6
6.514417e-01,-7
6.948712e-01,-7
7.383006e-01,-7
7.817301e-01,-7
8.251595e-01,-7
8.685890e-01,-7
9.120184e-01,-7
9.554479e-01,-7
9.988773e-01,-7
1.042307e+00,-7
1.085736e+00,-7
1.129166e+00,-7
1.172595e+00,-7
1.216025e+00,-7
1.259454e+00,-7
1.302883e+00,-7
1.346313e+00,-7
1.389742e+00,-7
1.433172e+00,-7
1.476601e+00,-7
1.520031e+00,-8
1.563460e+00,-8
1.606890e+00,-8
1.650319e+00,-8
1.693748e+00,-8
1.737178e+00,-8
1.780607e+00,-8
1.824037e+00,-8
1.867466e+00,-8
1.910896e+00,-8
1.954325e+00,-8
1.997755e+00,-8
2.041184e+00,-8
2.084614e+00,-8
2.128043e+00,-8
2.171472e+00,-8
2.214902e+00,-8
2.258331e+00,-8
2.301761e+00,-8
2.345190e+00,-8
2.388620e+00,-8
2.432049e+00,-8
2.475479e+00,-8
2.518908e+00,-8
2.562337e+00,-8
2.605767e+00,-8
2.649196e+00,-8
2.692626e+00,-8
2.736055e+00,-8
2.779485e+00,-8
2.822914e+00,-8
2.866344e+00,-8
2.909773e+00,-8
2.953202e+00,-8
2.996632e+00,-8
3.040061e+00,-8
3.083491e+00,-8
3.126920e+00,-8
3.170350e+00,-8
3.213779e+00,-8
3.257209e+00,-9
3.300638e+00,-9
3.344068e+00,-9
3.387497e+00,-9
3.430926e+00,-9
3.474356e+00,-9
3.517785e+00,-9
3.561215e+00,-9
3.604644e+00,-9
3.648074e+00,-9
3.691503e+00,-9
3.734933e+00,-9
3.778362e+00,-9
3.821791e+00,-9
3.865221e+00,-9
3.908650e+00,-9
3.952080e+00,-9
3.995509e+00,-9
4.038939e+00,-9
4.082368e+00,-9
4.125798e+00,-9
4.169227e+00,-9
4.212656e+00,-9
4.256086e+00,-9
4.299515e+00,-9
4.342945e+00,-9
4.386374e+00,-9
4.429804e+00,-9
4.473233e+00,-9
4.516663e+00,-9
4.560092e+00,-9
4.603522e+00,-9
4.646951e+00,-9
4.690380e+00,-9
4.733810e+00,-9
4.777239e+00,-9
4.820669e+00,-9
4.864098e+00,-9
4.907528e+00,-9
4.950957e+00,-9
4.994387e+00,-9
5.037816e+00,-9
5.081245e+00,-9
5.124675e+00,-9
5.168104e+00,-9
5.211534e+00,-9
5.254963e+00,-9
5.298393e+00,-9
5.341822e+00,-9
5.385252e+00,-9
5.428681e+00,-9
5.472110e+00,-9
5.515540e+00,-9
5.558969e+00,-9
5.602399e+00,-9
5.645828e+00,-9
5.689258e+00,-9
5.732687e+00,-9
5.776117e+00,-9
5.819546e+00,-9
5.862976e+00,-9
5.906405e+00,-9
5.949834e+00,-9
5.993264e+00,-9
6.036693e+00,-9
6.080123e+00,-9
6.123552e+00,-9
6.166982e+00,-9
6.210411e+00,-9
6.253841e+00,-9
6.297270e+00,-9
6.340699e+00,-9
6.384129e+00,-9
6.427558e+00,-9
6.470988e+00,-9
6.514417e+00,-9
6.557847e+00,-9
6.601276e+00,-9
6.644706e+00,-9
6.688135e+00,-9
6.731564e+00,-10
6.774994e+00,-10
6.818423e+00,-10
6.861853e+00,-10
6.905282e+00,-10
6.948712e+00,-10
6.992141e+00,-10
7.035571e+00,-10
7.079000e+00,-10
7.122430e+00,-10
7.165859e+00,-10
7.209288e+00,-10
7.252718e+00,-10
7.296147e+00,-10
7.339577e+00,-10
7.383006e+00,-10
7.426436e+00,-10
7.469865e+00,-10
7.513295e+00,-10
7.556724e+00,-10
7.600153e+00,-10
7.643583e+00,-10
7.687012e+00,-10
7.730442e+00,-10
7.773871e+00,-10
7.817301e+00,-10
7.860730e+00,-10
7.904160e+00,-10
7.947589e+00,-10
7.991018e+00,-10
8.034448e+00,-10
8.077877e+00,-10
8.121307e+00,-10
8.164736e+00,-10
8.208166e+00,-10
8.251595e+00,-10
8.295025e+00,-10
8.338454e+00,-10
8.381884e+00,-10
8.425313e+00,-10
8.468742e+00,-10
8.512172e+00,-10
8.555601e+00,-10
8.599031e+00,-10
8.642460e+00,-10
8.685890e+00,-10
8.729319e+00,-10
8.772749e+00,-10
8.816178e+00,-10
8.859607e+00,-10
8.903037e+00,-10
8.946466e+00,-10
8.989896e+00,-10
9.033325e+00,-10
9.076755e+00,-10
9.120184e+00,-10
9.163614e+00,-10
9.207043e+00,-10
9.250472e+00,-10
9.293902e+00,-10
9.337331e+00,-10
9.380761e+00,-10
9.424190e+00,-10
9.467620e+00,-10
9.511049e+00,-10
9.554479e+00,-10
9.597908e+00,-10
9.641338e+00,-10
9.684767e+00,-10
9.728196e+00,-10
9.771626e+00,-10
9.815055e+00,-10
9.858485e+00,-10
9.901914e+00,-10
9.945344e+00,-10
9.988773e+00,-10
1.003220e+01,-10
1.007563e+01,-10
1.011906e+01,-10
1.016249e+01,-10
1.020592e+01,-10
1.024935e+01,-10
1.029278e+01,-10
1.033621e+01,-10
1.037964e+01,-10
1.042307e+01,-10
1.046650e+01,-10
1.050993e+01,-10
1.055336e+01,-10
1.059679e+01,-10
1.064021e+01,-10
1.068364e+01,-10
1.072707e+01,-10
1.077050e+01,-10
1.081393e+01,-10
1.085736e+01,-10
1.090079e+01,-10
1.094422e+01,-10
1.098765e+01,-10
1.103108e+01,-10
1.107451e+01,-10
1.111794e+01,-10
1.116137e+01,-10
1.120480e+01,-10
1.124823e+01,-10
1.129166e+01,-10
1.133509e+01,-10
1.137852e+01,-10
1.142194e+01,-10
1.146537e+01,-10
1.150880e+01,-10
1.155223e+01,-10
1.159566e+01,-10
1.163909e+01,-10
1.168252e+01,-10
1.172595e+01,-10
1.176938e+01,-10
1.181281e+01,-10
1.185624e+01,-10
1.189967e+01,-10
1.194310e+01,-10
1.198653e+01,-10
1.202996e+01,-10
1.207339e+01,-10
1.211682e+01,-10
1.216025e+01,-10
1.220367e+01,-10
1.224710e+01,-10
1.229053e+01,-10
1.233396e+01,-10
1.237739e+01,-10
1.242082e+01,-10
1.246425e+01,-10
1.250768e+01,-10
1.255111e+01,-10
1.259454e+01,-10
1.263797e+01,-10
1.268140e+01,-10
1.272483e+01,-10
1.276826e+01,-10
1.281169e+01,-10
1.285512e+01,-10
1.289855e+01,-10
1.294198e+01,-10
1.298541e+01,-10
1.302883e+01,-10
1.307226e+01,-10
1.311569e+01,-10
1.315912e+01,-10
1.320255e+01,-10
1.324598e+01,-10
1.328941e+01,-10
1.333284e+01,-10
1.337627e+01,-10
1.341970e+01,-10
1.346313e+01,-10
1.350656e+01,-10
1.354999e+01,-10
1.359342e+01,-10
1.363685e+01,-10
1.368028e+01,-11
1.372371e+01,-11
1.376714e+01,-11
1.381056e+01,-11
1.385399e+01,-11
1.389742e+01,-11
1.394085e+01,-11
1.398428e+01,-11
1.402771e+01,-11
1.407114e+01,-11
1.411457e+01,-11
1.415800e+01,-11
1.420143e+01,-11
1.424486e+01,-11
1.428829e+01,-11
1.433172e+01,-11
1.437515e+01,-11
1.441858e+01,-11
1.446201e+01,-11
1.450544e+01,-11
1.454887e+01,-11
1.459229e+01,-11
1.463572e+01,-11
1.467915e+01,-11
1.472258e+01,-11
1.476601e+01,-11
1.480944e+01,-11
1.485287e+01,-11
1.489630e+01,-11
1.493973e+01,-11
1.498316e+01,-11
1.502659e+01,-11
1.507002e+01,-11
1.511345e+01,-11
1.515688e+01,-11
1.520031e+01,-11
1.524374e+01,-11
1.528717e+01,-11
1.533060e+01,-11
1.537402e+01,-11
1.541745e+01,-11
1.546088e+01,-11
1.550431e+01,-11
1.554774e+01,-11
1.559117e+01,-11
1.563460e+01,-11
1.567803e+01,-11
1.572146e+01,-11
1.576489e+01,-11
1.580832e+01,-11
1.585175e+01,-11
1.589518e+01,-11
1.593861e+01,-11
1.598204e+01,-11
1.602547e+01,-11
1.606890e+01,-11
1.611233e+01,-11
1.615575e+01,-11
1.619918e+01,-11
1.624261e+01,-11
1.628604e+01,-11
1.632947e+01,-11
1.637290e+01,-11
1.641633e+01,-11
1.645976e+01,-11
1.650319e+01,-11
1.654662e+01,-11
1.659005e+01,-11
1.663348e+01,-11
1.667691e+01,-11
1.672034e+01,-11
1.676377e+01,-11
1.680720e+01,-11
1.685063e+01,-11
1.689406e+01,-11
1.693748e+01,-11
1.698091e+01,-11
1.702434e+01,-11
1.706777e+01,-11
1.711120e+01,-11
1.715463e+01,-11
1.719806e+01,-11
1.724149e+01,-11
1.728492e+01,-11
1.732835e+01,-11
1.737178e+01,-11
1.741521e+01,-11
1.745864e+01,-11
1.750207e+01,-11
1.754550e+01,-11
1.758893e+01,-11
1.763236e+01,-11
1.767579e+01,-11
1.771921e+01,-11
1.776264e+01,-11
1.780607e+01,-11
1.784950e+01,-11
1.789293e+01,-11
1.793636e+01,-11
1.797979e+01,-11
1.802322e+01,-11
1.806665e+01,-11
1.811008e+01,-11
1.815351e+01,-11
1.819694e+01,-11
1.824037e+01,-11
1.828380e+01,-11
1.832723e+01,-11
1.837066e+01,-11
1.841409e+01,-11
1.845752e+01,-11
1.850094e+01,-11
1.854437e+01,-11
1.858780e+01,-11
1.863123e+01,-11
1.867466e+01,-11
1.871809e+01,-11
1.876152e+01,-11
1.880495e+01,-11
1.884838e+01,-11
1.889181e+01,-11
1.893524e+01,-11
1.897867e+01,-11
1.902210e+01,-11
1.906553e+01,-11
1.910896e+01,-11
1.915239e+01,-11
1.919582e+01,-11
1.923925e+01,-11
1.928268e+01,-11
1.932610e+01,-11
1.936953e+01,-11
1.941296e+01,-11
1.945639e+01,-11
1.949982e+01,-11
1.954325e+01,-11
1.958668e+01,-11
1.963011e+01,-11
1.967354e+01,-11
1.971697e+01,-11
1.976040e+01,-11
1.980383e+01,-11
1.984726e+01,-11
1.989069e+01,-11
1.993412e+01,-11
1.997755e+01,-11
2.002098e+01,-11
2.006441e+01,-11
2.010783e+01,-11
2.015126e+01,-11
2.019469e+01,-11
2.023812e+01,-11
2.028155e+01,-11
2.032498e+01,-11
2.036841e+01,-11
2.041184e+01,-11
2.045527e+01,-11
2.049870e+01,-11
2.054213e+01,-11
2.058556e+01,-11
2.062899e+01,-11
2.067242e+01,-11
2.071585e+01,-11
2.075928e+01,-11
2.080271e+01,-11
2.084614e+01,-11
2.088956e+01,-11
2.093299e+01,-11
2.097642e+01,-11
2.101985e+01,-11
2.106328e+01,-11
2.110671e+01,-11
2.115014e+01,-11
2.119357e+01,-11
2.123700e+01,-11
2.128043e+01,-11
2.132386e+01,-11
2.136729e+01,-11
2.141072e+01,-11
2.145415e+01,-11
2.149758e+01,-11
2.154101e+01,-11
2.158444e+01,-11
2.162787e+01,-11
2.167129e+01,-11
2.171472e+01,-11
2.175815e+01,-11
2.180158e+01,-11
2.184501e+01,-11
2.188844e+01,-11
2.193187e+01,-11
2.197530e+01,-11
2.201873e+01,-11
2.206216e+01,-11
2.210559e+01,-11
2.214902e+01,-11
2.219245e+01,-11
2.223588e+01,-11
2.227931e+01,-11
2.232274e+01,-11
2.236617e+01,-11
2.240960e+01,-11
2.245302e+01,-11
2.249645e+01,-11
2.253988e+01,-11
2.258331e+01,-11
2.262674e+01,-11
2.267017e+01,-11
2.271360e+01,-11
2.275703e+01,-11
2.280046e+01,-11
2.284389e+01,-11
2.288732e+01,-11
2.293075e+01,-11
2.297418e+01,-11
2.301761e+01,-11
2.306104e+01,-11
2.310447e+01,-11
2.314790e+01,-11
2.319133e+01,-11
2.323475e+01,-11
2.327818e+01,-11
2.332161e+01,-11
2.336504e+01,-11
2.340847e+01,-11
2.345190e+01,-11
2.349533e+01,-11
2.353876e+01,-11
2.358219e+01,-11
2.362562e+01,-11
2.366905e+01,-11
2.371248e+01,-11
2.375591e+01,-11
2.379934e+01,-11
2.384277e+01,-11
2.388620e+01,-11
2.392963e+01,-11
2.397306e+01,-11
2.401648e+01,-11
2.405991e+01,-11
2.410334e+01,-11
2.414677e+01,-11
2.419020e+01,-11
2.423363e+01,-11
2.427706e+01,-11
2.432049e+01,-11
2.436392e+01,-11
2.440735e+01,-11
2.445078e+01,-11
2.449421e+01,-11
2.453764e+01,-11
2.458107e+01,-11
2.462450e+01,-11
2.466793e+01,-11
2.471136e+01,-11
2.475479e+01,-11
2.479821e+01,-11
2.484164e+01,-11
2.488507e+01,-11
2.492850e+01,-11
2.497193e+01,-11
2.501536e+01,-11
2.505879e+01,-11
2.510222e+01,-11
2.514565e+01,-11
2.518908e+01,-11
2.523251e+01,-11
2.527594e+01,-11
2.531937e+01,-11
2.536280e+01,-11
2.540623e+01,-11
2.544966e+01,-11
2.549309e+01,-11
2.553652e+01,-11
2.557994e+01,-11
2.562337e+01,-11
2.566680e+01,-11
2.571023e+01,-11
2.575366e+01,-11
2.579709e+01,-11
2.584052e+01,-11
2.588395e+01,-11
2.592738e+01,-11
2.597081e+01,-11
2.601424e+01,-11
2.605767e+01,-11
2.610110e+01,-11
2.614453e+01,-11
2.618796e+01,-11
2.623139e+01,-11
2.627482e+01,-11
2.631825e+01,-11
2.636168e+01,-11
2.640510e+01,-11
2.644853e+01,-11
2.649196e+01,-11
2.653539e+01,-11
2.657882e+01,-11
2.662225e+01,-11
2.666568e+01,-11
2.670911e+01,-11
2.675254e+01,-11
2.679597e+01,-11
2.683940e+01,-11
2.688283e+01,-11
2.692626e+01,-11
2.696969e+01,-11
2.701312e+01,-11
2.705655e+01,-11
2.709998e+01,-11
2.714341e+01,-11
2.718683e+01,-11
2.723026e+01,-11
2.727369e+01,-11
2.731712e+01,-11
2.736055e+01,-11
2.740398e+01,-11
2.744741e+01,-11
2.749084e+01,-11
2.753427e+01,-11
2.757770e+01,-12
2.762113e+01,-12
2.766456e+01,-12
2.770799e+01,-12
2.775142e+01,-12
2.779485e+01,-12
2.783828e+01,-12
2.788171e+01,-12
2.792514e+01,-12
2.796856e+01,-12
2.801199e+01,-12
2.805542e+01,-12
2.809885e+01,-12
2.814228e+01,-12
2.818571e+01,-12
2.822914e+01,-12
2.827257e+01,-12
2.831600e+01,-12
2.835943e+01,-12
2.840286e+01,-12
2.844629e+01,-12
2.848972e+01,-12
2.853315e+01,-12
2.857658e+01,-12
2.862001e+01,-12
2.866344e+01,-12
2.870687e+01,-12
2.875029e+01,-12
2.879372e+01,-12
2.883715e+01,-12
2.888058e+01,-12
2.892401e+01,-12
2.896744e+01,-12
2.901087e+01,-12
2.905430e+01,-12
2.909773e+01,-12
2.914116e+01,-12
2.918459e+01,-12
2.922802e+01,-12
2.927145e+01,-12
2.931488e+01,-12
2.935831e+01,-12
2.940174e+01,-12
2.944517e+01,-12
2.948860e+01,-12
2.953202e+01,-12
2.957545e+01,-12
2.961888e+01,-12
2.966231e+01,-12
2.970574e+01,-12
2.974917e+01,-12
2.979260e+01,-12
2.983603e+01,-12
2.987946e+01,-12
2.992289e+01,-12
2.996632e+01,-12
3.000975e+01,-12
3.005318e+01,-12
3.009661e+01,-12
3.014004e+01,-12
3.018347e+01,-12
3.022690e+01,-12
3.027033e+01,-12
3.031375e+01,-12
3.035718e+01,-12
3.040061e+01,-12
3.044404e+01,-12
3.048747e+01,-12
3.053090e+01,-12
3.057433e+01,-12
3.061776e+01,-12
3.066119e+01,-12
3.070462e+01,-12
3.074805e+01,-12
3.079148e+01,-12
3.083491e+01,-12
3.087834e+01,-12
3.092177e+01,-12
3.096520e+01,-12
3.100863e+01,-12
3.105206e+01,-12
3.109548e+01,-12
3.113891e+01,-12
3.118234e+01,-12
3.122577e+01,-12
3.126920e+01,-12
3.131263e+01,-12
3.135606e+01,-12
3.139949e+01,-12
3.144292e+01,-12
3.148635e+01,-12
3.152978e+01,-12
3.157321e+01,-12
3.161664e+01,-12
3.166007e+01,-12
3.170350e+01,-12
3.174693e+01,-12
3.179036e+01,-12
3.183379e+01,-12
3.187721e+01,-12
3.192064e+01,-12
3.196407e+01,-12
3.200750e+01,-12
3.205093e+01,-12
3.209436e+01,-12
3.213779e+01,-12
3.218122e+01,-12
3.222465e+01,-12
3.226808e+01,-12
3.231151e+01,-12
3.235494e+01,-12
3.239837e+01,-12
3.244180e+01,-12
3.248523e+01,-12
3.252866e+01,-12
3.257209e+01,-12
3.261552e+01,-12
3.265895e+01,-12
3.270237e+01,-12
3.274580e+01,-12
3.278923e+01,-12
3.283266e+01,-12
3.287609e+01,-12
3.291952e+01,-12
3.296295e+01,-12
3.300638e+01,-12
3.304981e+01,-12
3.309324e+01,-12
3.313667e+01,-12
3.318010e+01,-12
3.322353e+01,-12
3.326696e+01,-12
3.331039e+01,-12
3.335382e+01,-12
3.339725e+01,-12
3.344068e+01,-12
3.348410e+01,-12
3.352753e+01,-12
3.357096e+01,-12
3.361439e+01,-12
3.365782e+01,-12
3.370125e+01,-12
3.374468e+01,-12
3.378811e+01,-12
3.383154e+01,-12
3.387497e+01,-12
3.391840e+01,-12
3.396183e+01,-12
3.400526e+01,-12
3.404869e+01,-12
3.409212e+01,-12
3.413555e+01,-12
3.417898e+01,-12
3.422241e+01,-12
3.426583e+01,-12
3.430926e+01,-12
3.435269e+01,-12
3.439612e+01,-12
3.443955e+01,-12
3.448298e+01,-12
3.452641e+01,-12
3.456984e+01,-12
3.461327e+01,-12
3.465670e+01,-12
3.470013e+01,-12
3.474356e+01,-12
3.478699e+01,-12
3.483042e+01,-12
3.487385e+01,-12
3.491728e+01,-12
3.496071e+01,-12
3.500414e+01,-12
3.504756e+01,-12
3.509099e+01,-12
3.513442e+01,-12
3.517785e+01,-12
3.522128e+01,-12
3.526471e+01,-12
3.530814e+01,-12
3.535157e+01,-12
3.539500e+01,-12
3.543843e+01,-12
3.548186e+01,-12
3.552529e+01,-12
3.556872e+01,-12
3.561215e+01,-12
3.565558e+01,-12
3.569901e+01,-12
3.574244e+01,-12
3.578587e+01,-12
3.582929e+01,-12
3.587272e+01,-12
3.591615e+01,-12
3.595958e+01,-12
3.600301e+01,-12
3.604644e+01,-12
3.608987e+01,-12
3.613330e+01,-12
3.617673e+01,-12
3.622016e+01,-12
3.626359e+01,-12
3.630702e+01,-12
3.635045e+01,-12
3.639388e+01,-12
3.643731e+01,-12
3.648074e+01,-12
3.652417e+01,-12
3.656760e+01,-12
3.661102e+01,-12
3.665445e+01,-12
3.669788e+01,-12
3.674131e+01,-12
3.678474e+01,-12
3.682817e+01,-12
3.687160e+01,-12
3.691503e+01,-12
3.695846e+01,-12
3.700189e+01,-12
3.704532e+01,-12
3.708875e+01,-12
3.713218e+01,-12
3.717561e+01,-12
3.721904e+01,-12
3.726247e+01,-12
3.730590e+01,-12
3.734933e+01,-12
3.739275e+01,-12
3.743618e+01,-12
3.747961e+01,-12
3.752304e+01,-12
3.756647e+01,-12
3.760990e+01,-12
3.765333e+01,-12
3.769676e+01,-12
3.774019e+01,-12
3.778362e+01,-12
3.782705e+01,-12
3.787048e+01,-12
3.791391e+01,-12
3.795734e+01,-12
3.800077e+01,-12
3.804420e+01,-12
3.808763e+01,-12
3.813106e+01,-12
3.817448e+01,-12
3.821791e+01,-12
3.826134e+01,-12
3.830477e+01,-12
3.834820e+01,-12
3.839163e+01,-12
3.843506e+01,-12
3.847849e+01,-12
3.852192e+01,-12
3.856535e+01,-12
3.860878e+01,-12
3.865221e+01,-12
3.869564e+01,-12
3.873907e+01,-12
3.878250e+01,-12
3.882593e+01,-12
3.886936e+01,-12
3.891279e+01,-12
3.895622e+01,-12
3.899964e+01,-12
3.904307e+01,-12
3.908650e+01,-12
3.912993e+01,-12
3.917336e+01,-12
3.921679e+01,-12
3.926022e+01,-12
3.930365e+01,-12
3.934708e+01,-12
3.939051e+01,-12
3.943394e+01,-12
3.947737e+01,-12
3.952080e+01,-12
3.956423e+01,-12
3.960766e+01,-12
3.965109e+01,-12
3.969452e+01,-12
3.973795e+01,-12
3.978137e+01,-12
3.982480e+01,-12
3.986823e+01,-12
3.991166e+01,-12
3.995509e+01,-12
3.999852e+01,-12
4.004195e+01,-12
4.008538e+01,-12
4.012881e+01,-12
4.017224e+01,-12
4.021567e+01,-12
4.025910e+01,-12
4.030253e+01,-12
4.034596e+01,-12
4.038939e+01,-12
4.043282e+01,-12
4.047625e+01,-12
4.051968e+01,-12
4.056310e+01,-12
4.060653e+01,-12
4.064996e+01,-12
4.069339e+01,-12
4.073682e+01,-12
4.078025e+01,-12
4.082368e+01,-12
4.086711e+01,-12
4.091054e+01,-12
4.095397e+01,-12
4.099740e+01,-12
4.104083e+01,-12
4.108426e+01,-12
4.112769e+01,-12
4.117112e+01,-12
4.121455e+01,-12
4.125798e+01,-12
4.130141e+01,-12
4.134483e+01,-12
4.138826e+01,-12
4.143169e+01,-12
4.147512e+01,-12
4.151855e+01,-12
4.156198e+01,-12
4.160541e+01,-12
4.164884e+01,-12
4.169227e+01,-12
4.173570e+01,-12
4.177913e+01,-12
4.182256e+01,-12
4.186599e+01,-12
4.190942e+01,-12
4.195285e+01,-12
4.199628e+01,-12
4.203971e+01,-12
4.208314e+01,-12
4.212656e+01,-12
4.216999e+01,-12
4.221342e+01,-12
4.225685e+01,-12
4.230028e+01,-12
4.234371e+01,-12
4.238714e+01,-12
4.243057e+01,-12
4.247400e+01,-12
4.251743e+01,-12
4.256086e+01,-12
4.260429e+01,-12
4.264772e+01,-12
4.269115e+01,-12
4.273458e+01,-12
4.277801e+01,-12
4.282144e+01,-12
4.286487e+01,-12
4.290829e+01,-12
4.295172e+01,-12
4.299515e+01,-12
4.303858e+01,-12
4.308201e+01,-12
4.312544e+01,-12
4.316887e+01,-12
4.321230e+01,-12
4.325573e+01,-12
4.329916e+01,-12
4.334259e+01,-12
4.338602e+01,-12
4.342945e+01,-12
4.347288e+01,-12
4.351631e+01,-12
4.355974e+01,-12
4.360317e+01,-12
4.364660e+01,-12
4.369002e+01,-12
4.373345e+01,-12
4.377688e+01,-12
4.382031e+01,-12
4.386374e+01,-12
4.390717e+01,-12
4.395060e+01,-12
4.399403e+01,-12
4.403746e+01,-12
4.408089e+01,-12
4.412432e+01,-12
4.416775e+01,-12
4.421118e+01,-12
4.425461e+01,-12
4.429804e+01,-12
4.434147e+01,-12
4.438490e+01,-12
4.442833e+01,-12
4.447175e+01,-12
4.451518e+01,-12
4.455861e+01,-12
4.460204e+01,-12
4.464547e+01,-12
4.468890e+01,-12
4.473233e+01,-12
4.477576e+01,-12
4.481919e+01,-12
4.486262e+01,-12
4.490605e+01,-12
4.494948e+01,-12
4.499291e+01,-12
4.503634e+01,-12
4.507977e+01,-12
4.512320e+01,-12
4.516663e+01,-12
4.521006e+01,-12
4.525349e+01,-12
4.529691e+01,-12
4.534034e+01,-12
4.538377e+01,-12
4.542720e+01,-12
4.547063e+01,-12
4.551406e+01,-12
4.555749e+01,-12
4.560092e+01,-12
4.564435e+01,-12
4.568778e+01,-12
4.573121e+01,-12
4.577464e+01,-12
4.581807e+01,-12
4.586150e+01,-12
4.590493e+01,-12
4.594836e+01,-12
4.599179e+01,-12
4.603522e+01,-12
4.607864e+01,-12
4.612207e+01,-12
4.616550e+01,-12
4.620893e+01,-12
4.625236e+01,-12
4.629579e+01,-12
4.633922e+01,-12
4.638265e+01,-12
4.642608e+01,-12
4.646951e+01,-12
4.651294e+01,-12
4.655637e+01,-12
4.659980e+01,-12
4.664323e+01,-12
4.668666e+01,-12
4.673009e+01,-12
4.677352e+01,-12
4.681695e+01,-12
4.686037e+01,-12
4.690380e+01,-12
4.694723e+01,-12
4.699066e+01,-12
4.703409e+01,-12
4.707752e+01,-12
4.712095e+01,-12
4.716438e+01,-12
4.720781e+01,-12
4.725124e+01,-12
4.729467e+01,-12
4.733810e+01,-12
4.738153e+01,-12
4.742496e+01,-12
4.746839e+01,-12
4.751182e+01,-12
4.755525e+01,-12
4.759868e+01,-12
4.764210e+01,-12
4.768553e+01,-12
4.772896e+01,-12
4.777239e+01,-12
4.781582e+01,-12
4.785925e+01,-12
4.790268e+01,-12
4.794611e+01,-12
4.798954e+01,-12
4.803297e+01,-12
4.807640e+01,-12
4.811983e+01,-12
4.816326e+01,-12
4.820669e+01,-12
4.825012e+01,-12
4.829355e+01,-12
4.833698e+01,-12
4.838041e+01,-12
4.842383e+01,-12
4.846726e+01,-12
4.851069e+01,-12
4.855412e+01,-12
4.859755e+01,-12
4.864098e+01,-12
4.868441e+01,-12
4.872784e+01,-12
4.877127e+01,-12
4.881470e+01,-12
4.885813e+01,-12
4.890156e+01,-12
4.894499e+01,-12
4.898842e+01,-12
4.903185e+01,-12
4.907528e+01,-12
4.911871e+01,-12
4.916214e+01,-12
4.920556e+01,-12
4.924899e+01,-12
4.929242e+01,-12
4.933585e+01,-12
4.937928e+01,-12
4.942271e+01,-12
4.946614e+01,-12
4.950957e+01,-12
4.955300e+01,-12
4.959643e+01,-12
4.963986e+01,-12
4.968329e+01,-12
4.972672e+01,-12
4.977015e+01,-12
4.981358e+01,-12
4.985701e+01,-12
4.990044e+01,-12
4.994387e+01,-12
4.998729e+01,-12
5.003072e+01,-12
5.007415e+01,-12
5.011758e+01,-12
5.016101e+01,-12
5.020444e+01,-12
5.024787e+01,-12
5.029130e+01,-12
5.033473e+01,-12
5.037816e+01,-12
5.042159e+01,-12
5.046502e+01,-12
5.050845e+01,-12
5.055188e+01,-12
5.059531e+01,-12
5.063874e+01,-12
5.068217e+01,-12
5.072560e+01,-12
5.076902e+01,-12
5.081245e+01,-12
5.085588e+01,-12
5.089931e+01,-12
5.094274e+01,-12
5.098617e+01,-12
5.102960e+01,-12
5.107303e+01,-12
5.111646e+01,-12
5.115989e+01,-12
5.120332e+01,-12
5.124675e+01,-12
5.129018e+01,-12
5.133361e+01,-12
5.137704e+01,-12
5.142047e+01,-12
5.146390e+01,-12
5.150733e+01,-12
5.155076e+01,-12
5.159418e+01,-12
5.163761e+01,-12
5.168104e+01,-12
5.172447e+01,-12
5.176790e+01,-12
5.181133e+01,-12
5.185476e+01,-12
5.189819e+01,-12
5.194162e+01,-12
5.198505e+01,-12
5.202848e+01,-12
5.207191e+01,-12
5.211534e+01,-12
5.215877e+01,-12
5.220220e+01,-12
5.224563e+01,-12
5.228906e+01,-12
5.233249e+01,-12
5.237591e+01,-12
5.241934e+01,-12
5.246277e+01,-12
5.250620e+01,-12
5.254963e+01,-12
5.259306e+01,-12
5.263649e+01,-12
5.267992e+01,-12
5.272335e+01,-12
5.276678e+01,-12
5.281021e+01,-12
5.285364e+01,-12
5.289707e+01,-12
5.294050e+01,-12
5.298393e+01,-12
5.302736e+01,-12
5.307079e+01,-12
5.311422e+01,-12
5.315764e+01,-12
5.320107e+01,-12
5.324450e+01,-12
5.328793e+01,-12
5.333136e+01,-12
5.337479e+01,-12
5.341822e+01,-12
5.346165e+01,-12
5.350508e+01,-12
5.354851e+01,-12
5.359194e+01,-12
5.363537e+01,-12
5.367880e+01,-12
5.372223e+01,-12
5.376566e+01,-12
5.380909e+01,-12
5.385252e+01,-12
5.389595e+01,-12
5.393937e+01,-12
5.398280e+01,-12
5.402623e+01,-12
5.406966e+01,-12
5.411309e+01,-12
5.415652e+01,-12
5.419995e+01,-12
5.424338e+01,-12
5.428681e+01,-12
5.433024e+01,-12
5.437367e+01,-12
5.441710e+01,-12
5.446053e+01,-12
5.450396e+01,-12
5.454739e+01,-12
5.459082e+01,-12
5.463425e+01,-12
5.467768e+01,-12
5.472110e+01,-12
5.476453e+01,-12
5.480796e+01,-12
5.485139e+01,-12
5.489482e+01,-12
5.493825e+01,-12
5.498168e+01,-12
5.502511e+01,-12
5.506854e+01,-12
5.511197e+01,-12


==> code/exponent_cost-3-optimistic.csv <==
exp10,tekum
-8.743247e+01,-8.000000e+00
-8.731319e+01,-8.000000e+00
-8.719391e+01,-8.000000e+00
-8.707463e+01,-8.000000e+00
-8.695535e+01,-8.000000e+00
-8.683607e+01,-8.000000e+00
-8.671679e+01,-8.000000e+00
-8.659751e+01,-8.000000e+00
-8.647823e+01,-8.000000e+00
-8.635895e+01,-8.000000e+00
-8.623967e+01,-8.000000e+00
-8.612039e+01,-8.000000e+00
-8.600111e+01,-8.000000e+00
-8.588183e+01,-8.000000e+00
-8.576255e+01,-8.000000e+00
-8.564327e+01,-8.000000e+00
-8.552398e+01,-8.000000e+00
-8.540470e+01,-8.000000e+00
-8.528542e+01,-8.000000e+00
-8.516614e+01,-8.000000e+00
-8.504686e+01,-8.000000e+00
-8.492758e+01,-8.000000e+00
-8.480830e+01,-8.000000e+00
-8.468902e+01,-8.000000e+00
-8.456974e+01,-8.000000e+00
-8.445046e+01,-8.000000e+00
-8.433118e+01,-8.000000e+00
-8.421190e+01,-8.000000e+00
-8.409262e+01,-8.000000e+00
-8.397334e+01,-8.000000e+00
-8.385406e+01,-8.000000e+00
-8.373478e+01,-8.000000e+00
-8.361550e+01,-8.000000e+00
-8.349622e+01,-8.000000e+00
-8.337694e+01,-8.000000e+00
-8.325766e+01,-8.000000e+00
-8.313838e+01,-8.000000e+00
-8.301910e+01,-8.000000e+00
-8.289982e+01,-8.000000e+00
-8.278054e+01,-8.000000e+00
-8.266126e+01,-8.000000e+00
-8.254198e+01,-8.000000e+00
-8.242270e+01,-8.000000e+00
-8.230342e+01,-8.000000e+00
-8.218414e+01,-8.000000e+00
-8.206486e+01,-8.000000e+00
-8.194558e+01,-8.000000e+00
-8.182630e+01,-8.000000e+00
-8.170701e+01,-8.000000e+00
-8.158773e+01,-8.000000e+00
-8.146845e+01,-8.000000e+00
-8.134917e+01,-8.000000e+00
-8.122989e+01,-8.000000e+00
-8.111061e+01,-8.000000e+00
-8.099133e+01,-8.000000e+00
-8.087205e+01,-8.000000e+00
-8.075277e+01,-8.000000e+00
-8.063349e+01,-8.000000e+00
-8.051421e+01,-8.000000e+00
-8.039493e+01,-8.000000e+00
-8.027565e+01,-8.000000e+00
-8.015637e+01,-8.000000e+00
-8.003709e+01,-8.000000e+00
-7.991781e+01,-8.000000e+00
-7.979853e+01,-8.000000e+00
-7.967925e+01,-8.000000e+00
-7.955997e+01,-8.000000e+00
-7.944069e+01,-8.000000e+00
-7.932141e+01,-8.000000e+00
-7.920213e+01,-8.000000e+00
-7.908285e+01,-8.000000e+00
-7.896357e+01,-8.000000e+00
-7.884429e+01,-8.000000e+00
-7.872501e+01,-8.000000e+00
-7.860573e+01,-8.000000e+00
-7.848645e+01,-8.000000e+00
-7.836717e+01,-8.000000e+00
-7.824789e+01,-8.000000e+00
-7.812861e+01,-8.000000e+00
-7.800933e+01,-8.000000e+00
-7.789004e+01,-8.000000e+00
-7.777076e+01,-8.000000e+00
-7.765148e+01,-8.000000e+00
-7.753220e+01,-8.000000e+00
-7.741292e+01,-8.000000e+00
-7.729364e+01,-8.000000e+00
-7.717436e+01,-8.000000e+00
-7.705508e+01,-8.000000e+00
-7.693580e+01,-8.000000e+00
-7.681652e+01,-8.000000e+00
-7.669724e+01,-8.000000e+00
-7.657796e+01,-8.000000e+00
-7.645868e+01,-8.000000e+00
-7.633940e+01,-8.000000e+00
-7.622012e+01,-8.000000e+00
-7.610084e+01,-8.000000e+00
-7.598156e+01,-8.000000e+00
-7.586228e+01,-8.000000e+00
-7.574300e+01,-8.000000e+00
-7.562372e+01,-8.000000e+00
-7.550444e+01,-8.000000e+00
-7.538516e+01,-8.000000e+00
-7.526588e+01,-8.000000e+00
-7.514660e+01,-8.000000e+00
-7.502732e+01,-8.000000e+00
-7.490804e+01,-8.000000e+00
-7.478876e+01,-8.000000e+00
-7.466948e+01,-8.000000e+00
-7.455020e+01,-8.000000e+00
-7.443092e+01,-8.000000e+00
-7.431164e+01,-8.000000e+00
-7.419236e+01,-8.000000e+00
-7.407307e+01,-8.000000e+00
-7.395379e+01,-8.000000e+00
-7.383451e+01,-8.000000e+00
-7.371523e+01,-8.000000e+00
-7.359595e+01,-8.000000e+00
-7.347667e+01,-8.000000e+00
-7.335739e+01,-8.000000e+00
-7.323811e+01,-8.000000e+00
-7.311883e+01,-8.000000e+00
-7.299955e+01,-8.000000e+00
-7.288027e+01,-8.000000e+00
-7.276099e+01,-8.000000e+00
-7.264171e+01,-8.000000e+00
-7.252243e+01,-8.000000e+00
-7.240315e+01,-8.000000e+00
-7.228387e+01,-8.000000e+00
-7.216459e+01,-8.000000e+00
-7.204531e+01,-8.000000e+00
-7.192603e+01,-8.000000e+00
-7.180675e+01,-8.000000e+00
-7.168747e+01,-8.000000e+00
-7.156819e+01,-8.000000e+00
-7.144891e+01,-8.000000e+00
-7.132963e+01,-8.000000e+00
-7.121035e+01,-8.000000e+00
-7.109107e+01,-8.000000e+00
-7.097179e+01,-8.000000e+00
-7.085251e+01,-8.000000e+00
-7.073323e+01,-8.000000e+00
-7.061395e+01,-8.000000e+00
-7.049467e+01,-8.000000e+00
-7.037539e+01,-8.000000e+00
-7.025610e+01,-8.000000e+00
-7.013682e+01,-8.000000e+00
-7.001754e+01,-8.000000e+00
-6.989826e+01,-8.000000e+00
-6.977898e+01,-8.000000e+00
-6.965970e+01,-8.000000e+00
-6.954042e+01,-8.000000e+00
-6.942114e+01,-8.000000e+00
-6.930186e+01,-8.000000e+00
-6.918258e+01,-8.000000e+00
-6.906330e+01,-8.000000e+00
-6.894402e+01,-8.000000e+00
-6.882474e+01,-8.000000e+00
-6.870546e+01,-8.000000e+00
-6.858618e+01,-8.000000e+00
-6.846690e+01,-8.000000e+00
-6.834762e+01,-8.000000e+00
-6.822834e+01,-8.000000e+00
-6.810906e+01,-8.000000e+00
-6.798978e+01,-8.000000e+00
-6.787050e+01,-8.000000e+00
-6.775122e+01,-8.000000e+00
-6.763194e+01,-8.000000e+00
-6.751266e+01,-8.000000e+00
-6.739338e+01,-8.000000e+00
-6.727410e+01,-8.000000e+00
-6.715482e+01,-8.000000e+00
-6.703554e+01,-8.000000e+00
-6.691626e+01,-8.000000e+00
-6.679698e+01,-8.000000e+00
-6.667770e+01,-8.000000e+00
-6.655842e+01,-8.000000e+00
-6.643913e+01,-8.000000e+00
-6.631985e+01,-8.000000e+00
-6.620057e+01,-8.000000e+00
-6.608129e+01,-8.000000e+00
-6.596201e+01,-8.000000e+00
-6.584273e+01,-8.000000e+00
-6.572345e+01,-8.000000e+00
-6.560417e+01,-8.000000e+00
-6.548489e+01,-8.000000e+00
-6.536561e+01,-8.000000e+00
-6.524633e+01,-8.000000e+00
-6.512705e+01,-8.000000e+00
-6.500777e+01,-8.000000e+00
-6.488849e+01,-8.000000e+00
-6.476921e+01,-8.000000e+00
-6.464993e+01,-8.000000e+00
-6.453065e+01,-8.000000e+00
-6.441137e+01,-8.000000e+00
-6.429209e+01,-8.000000e+00
-6.417281e+01,-8.000000e+00
-6.405353e+01,-8.000000e+00
-6.393425e+01,-8.000000e+00
-6.381497e+01,-8.000000e+00
-6.369569e+01,-8.000000e+00
-6.357641e+01,-8.000000e+00
-6.345713e+01,-8.000000e+00
-6.333785e+01,-8.000000e+00
-6.321857e+01,-8.000000e+00
-6.309929e+01,-8.000000e+00
-6.298001e+01,-8.000000e+00
-6.286073e+01,-8.000000e+00
-6.274144e+01,-8.000000e+00
-6.262216e+01,-8.000000e+00
-6.250288e+01,-8.000000e+00
-6.238360e+01,-8.000000e+00
-6.226432e+01,-8.000000e+00
-6.214504e+01,-8.000000e+00
-6.202576e+01,-8.000000e+00
-6.190648e+01,-8.000000e+00
-6.178720e+01,-8.000000e+00
-6.166792e+01,-8.000000e+00
-6.154864e+01,-8.000000e+00
-6.142936e+01,-8.000000e+00
-6.131008e+01,-8.000000e+00
-6.119080e+01,-8.000000e+00
-6.107152e+01,-8.000000e+00
-6.095224e+01,-8.000000e+00
-6.083296e+01,-8.000000e+00
-6.071368e+01,-8.000000e+00
-6.059440e+01,-8.000000e+00
-6.047512e+01,-8.000000e+00
-6.035584e+01,-8.000000e+00
-6.023656e+01,-8.000000e+00
-6.011728e+01,-8.000000e+00
-5.999800e+01,-8.000000e+00
-5.987872e+01,-8.000000e+00
-5.975944e+01,-8.000000e+00
-5.964016e+01,-8.000000e+00
-5.952088e+01,-8.000000e+00
-5.940160e+01,-8.000000e+00
-5.928232e+01,-8.000000e+00
-5.916304e+01,-8.000000e+00
-5.904376e+01,-8.000000e+00
-5.892447e+01,-8.000000e+00
-5.880519e+01,-8.000000e+00
-5.868591e+01,-8.000000e+00
-5.856663e+01,-8.000000e+00
-5.844735e+01,-7.000000e+00
-5.832807e+01,-7.000000e+00
-5.820879e+01,-7.000000e+00
-5.808951e+01,-7.000000e+00
-5.797023e+01,-7.000000e+00
-5.785095e+01,-7.000000e+00
-5.773167e+01,-7.000000e+00
-5.761239e+01,-7.000000e+00
-5.749311e+01,-7.000000e+00
-5.737383e+01,-7.000000e+00
-5.725455e+01,-7.000000e+00
-5.713527e+01,-7.000000e+00
-5.701599e+01,-7.000000e+00
-5.689671e+01,-7.000000e+00
-5.677743e+01,-7.000000e+00
-5.665815e+01,-7.000000e+00
-5.653887e+01,-7.000000e+00
-5.641959e+01,-7.000000e+00
-5.630031e+01,-7.000000e+00
-5.618103e+01,-7.000000e+00
-5.606175e+01,-7.000000e+00
-5.594247e+01,-7.000000e+00
-5.582319e+01,-7.000000e+00
-5.570391e+01,-7.000000e+00
-5.558463e+01,-7.000000e+00
-5.546535e+01,-7.000000e+00
-5.534607e+01,-7.000000e+00
-5.522679e+01,-7.000000e+00
-5.510750e+01,-7.000000e+00
-5.498822e+01,-7.000000e+00
-5.486894e+01,-7.000000e+00
-5.474966e+01,-7.000000e+00
-5.463038e+01,-7.000000e+00
-5.451110e+01,-7.000000e+00
-5.439182e+01,-7.000000e+00
-5.427254e+01,-7.000000e+00
-5.415326e+01,-7.000000e+00
-5.403398e+01,-7.000000e+00
-5.391470e+01,-7.000000e+00
-5.379542e+01,-7.000000e+00
-5.367614e+01,-7.000000e+00
-5.355686e+01,-7.000000e+00
-5.343758e+01,-7.000000e+00
-5.331830e+01,-7.000000e+00
-5.319902e+01,-7.000000e+00
-5.307974e+01,-7.000000e+00
-5.296046e+01,-7.000000e+00
-5.284118e+01,-7.000000e+00
-5.272190e+01,-7.000000e+00
-5.260262e+01,-7.000000e+00
-5.248334e+01,-7.000000e+00
-5.236406e+01,-7.000000e+00
-5.224478e+01,-7.000000e+00
-5.212550e+01,-7.000000e+00
-5.200622e+01,-7.000000e+00
-5.188694e+01,-7.000000e+00
-5.176766e+01,-7.000000e+00
-5.164838e+01,-7.000000e+00
-5.152910e+01,-7.000000e+00
-5.140982e+01,-7.000000e+00
-5.129053e+01,-7.000000e+00
-5.117125e+01,-7.000000e+00
-5.105197e+01,-7.000000e+00
-5.093269e+01,-7.000000e+00
-5.081341e+01,-7.000000e+00
-5.069413e+01,-7.000000e+00
-5.057485e+01,-7.000000e+00
-5.045557e+01,-7.000000e+00
-5.033629e+01,-7.000000e+00
-5.021701e+01,-7.000000e+00
-5.009773e+01,-7.000000e+00
-4.997845e+01,-7.000000e+00
-4.985917e+01,-7.000000e+00
-4.973989e+01,-7.000000e+00
-4.962061e+01,-7.000000e+00
-4.950133e+01,-7.000000e+00
-4.938205e+01,-7.000000e+00
-4.926277e+01,-7.000000e+00
-4.914349e+01,-7.000000e+00
-4.902421e+01,-7.000000e+00
-4.890493e+01,-7.000000e+00
-4.878565e+01,-7.000000e+00
-4.866637e+01,-7.000000e+00
-4.854709e+01,-7.000000e+00
-4.842781e+01,-7.000000e+00
-4.830853e+01,-7.000000e+00
-4.818925e+01,-7.000000e+00
-4.806997e+01,-7.000000e+00
-4.795069e+01,-7.000000e+00
-4.783141e+01,-7.000000e+00
-4.771213e+01,-7.000000e+00
-4.759285e+01,-7.000000e+00
-4.747356e+01,-7.000000e+00
-4.735428e+01,-7.000000e+00
-4.723500e+01,-7.000000e+00
-4.711572e+01,-7.000000e+00
-4.699644e+01,-7.000000e+00
-4.687716e+01,-7.000000e+00
-4.675788e+01,-7.000000e+00
-4.663860e+01,-7.000000e+00
-4.651932e+01,-7.000000e+00
-4.640004e+01,-7.000000e+00
-4.628076e+01,-7.000000e+00
-4.616148e+01,-7.000000e+00
-4.604220e+01,-7.000000e+00
-4.592292e+01,-7.000000e+00
-4.580364e+01,-7.000000e+00
-4.568436e+01,-7.000000e+00
-4.556508e+01,-7.000000e+00
-4.544580e+01,-7.000000e+00
-4.532652e+01,-7.000000e+00
-4.520724e+01,-7.000000e+00
-4.508796e+01,-7.000000e+00
-4.496868e+01,-7.000000e+00
-4.484940e+01,-7.000000e+00
-4.473012e+01,-7.000000e+00
-4.461084e+01,-7.000000e+00
-4.449156e+01,-7.000000e+00
-4.437228e+01,-7.000000e+00
-4.425300e+01,-7.000000e+00
-4.413372e+01,-7.000000e+00
-4.401444e+01,-7.000000e+00
-4.389516e+01,-7.000000e+00
-4.377588e+01,-7.000000e+00
-4.365659e+01,-7.000000e+00
-4.353731e+01,-7.000000e+00
-4.341803e+01,-7.000000e+00
-4.329875e+01,-7.000000e+00
-4.317947e+01,-7.000000e+00
-4.306019e+01,-7.000000e+00
-4.294091e+01,-7.000000e+00
-4.282163e+01,-7.000000e+00
-4.270235e+01,-7.000000e+00
-4.258307e+01,-7.000000e+00
-4.246379e+01,-7.000000e+00
-4.234451e+01,-7.000000e+00
-4.222523e+01,-7.000000e+00
-4.210595e+01,-7.000000e+00
-4.198667e+01,-7.000000e+00
-4.186739e+01,-7.000000e+00
-4.174811e+01,-7.000000e+00
-4.162883e+01,-7.000000e+00
-4.150955e+01,-7.000000e+00
-4.139027e+01,-7.000000e+00
-4.127099e+01,-7.000000e+00
-4.115171e+01,-7.000000e+00
-4.103243e+01,-7.000000e+00
-4.091315e+01,-7.000000e+00
-4.079387e+01,-7.000000e+00
-4.067459e+01,-7.000000e+00
-4.055531e+01,-7.000000e+00
-4.043603e+01,-7.000000e+00
-4.031675e+01,-7.000000e+00
-4.019747e+01,-7.000000e+00
-4.007819e+01,-7.000000e+00
-3.995891e+01,-7.000000e+00
-3.983962e+01,-7.000000e+00
-3.972034e+01,-7.000000e+00
-3.960106e+01,-7.000000e+00
-3.948178e+01,-7.000000e+00
-3.936250e+01,-7.000000e+00
-3.924322e+01,-7.000000e+00
-3.912394e+01,-7.000000e+00
-3.900466e+01,-7.000000e+00
-3.888538e+01,-7.000000e+00
-3.876610e+01,-7.000000e+00
-3.864682e+01,-7.000000e+00
-3.852754e+01,-7.000000e+00
-3.840826e+01,-7.000000e+00
-3.828898e+01,-7.000000e+00
-3.816970e+01,-7.000000e+00
-3.805042e+01,-7.000000e+00
-3.793114e+01,-7.000000e+00
-3.781186e+01,-7.000000e+00
-3.769258e+01,-7.000000e+00
-3.757330e+01,-7.000000e+00
-3.745402e+01,-7.000000e+00
-3.733474e+01,-7.000000e+00
-3.721546e+01,-7.000000e+00
-3.709618e+01,-7.000000e+00
-3.697690e+01,-7.000000e+00
-3.685762e+01,-7.000000e+00
-3.673834e+01,-7.000000e+00
-3.661906e+01,-7.000000e+00
-3.649978e+01,-7.000000e+00
-3.638050e+01,-7.000000e+00
-3.626122e+01,-7.000000e+00
-3.614194e+01,-7.000000e+00
-3.602265e+01,-7.000000e+00
-3.590337e+01,-7.000000e+00
-3.578409e+01,-7.000000e+00
-3.566481e+01,-7.000000e+00
-3.554553e+01,-7.000000e+00
-3.542625e+01,-7.000000e+00
-3.530697e+01,-7.000000e+00
-3.518769e+01,-7.000000e+00
-3.506841e+01,-7.000000e+00
-3.494913e+01,-7.000000e+00
-3.482985e+01,-7.000000e+00
-3.471057e+01,-7.000000e+00
-3.459129e+01,-7.000000e+00
-3.447201e+01,-7.000000e+00
-3.435273e+01,-7.000000e+00
-3.423345e+01,-7.000000e+00
-3.411417e+01,-7.000000e+00
-3.399489e+01,-7.000000e+00
-3.387561e+01,-7.000000e+00
-3.375633e+01,-7.000000e+00
-3.363705e+01,-7.000000e+00
-3.351777e+01,-7.000000e+00
-3.339849e+01,-7.000000e+00
-3.327921e+01,-7.000000e+00
-3.315993e+01,-7.000000e+00
-3.304065e+01,-7.000000e+00
-3.292137e+01,-7.000000e+00
-3.280209e+01,-7.000000e+00
-3.268281e+01,-7.000000e+00
-3.256353e+01,-7.000000e+00
-3.244425e+01,-7.000000e+00
-3.232497e+01,-7.000000e+00
-3.220568e+01,-7.000000e+00
-3.208640e+01,-7.000000e+00
-3.196712e+01,-7.000000e+00
-3.184784e+01,-7.000000e+00
-3.172856e+01,-7.000000e+00
-3.160928e+01,-7.000000e+00
-3.149000e+01,-7.000000e+00
-3.137072e+01,-7.000000e+00
-3.125144e+01,-7.000000e+00
-3.113216e+01,-7.000000e+00
-3.101288e+01,-7.000000e+00
-3.089360e+01,-7.000000e+00
-3.077432e+01,-7.000000e+00
-3.065504e+01,-7.000000e+00
-3.053576e+01,-7.000000e+00
-3.041648e+01,-7.000000e+00
-3.029720e+01,-7.000000e+00
-3.017792e+01,-7.000000e+00
-3.005864e+01,-7.000000e+00
-2.993936e+01,-7.000000e+00
-2.982008e+01,-7.000000e+00
-2.970080e+01,-7.000000e+00
-2.958152e+01,-7.000000e+00
-2.946224e+01,-7.000000e+00
-2.934296e+01,-7.000000e+00
-2.922368e+01,-7.000000e+00
-2.910440e+01,-7.000000e+00
-2.898512e+01,-7.000000e+00
-2.886584e+01,-7.000000e+00
-2.874656e+01,-7.000000e+00
-2.862728e+01,-7.000000e+00
-2.850799e+01,-7.000000e+00
-2.838871e+01,-7.000000e+00
-2.826943e+01,-7.000000e+00
-2.815015e+01,-7.000000e+00
-2.803087e+01,-7.000000e+00
-2.791159e+01,-7.000000e+00
-2.779231e+01,-7.000000e+00
-2.767303e+01,-7.000000e+00
-2.755375e+01,-7.000000e+00
-2.743447e+01,-7.000000e+00
-2.731519e+01,-7.000000e+00
-2.719591e+01,-7.000000e+00
-2.707663e+01,-7.000000e+00
-2.695735e+01,-7.000000e+00
-2.683807e+01,-7.000000e+00
-2.671879e+01,-7.000000e+00
-2.659951e+01,-7.000000e+00
-2.648023e+01,-7.000000e+00
-2.636095e+01,-7.000000e+00
-2.624167e+01,-7.000000e+00
-2.612239e+01,-7.000000e+00
-2.600311e+01,-7.000000e+00
-2.588383e+01,-7.000000e+00
-2.576455e+01,-7.000000e+00
-2.564527e+01,-7.000000e+00
-2.552599e+01,-7.000000e+00
-2.540671e+01,-7.000000e+00
-2.528743e+01,-7.000000e+00
-2.516815e+01,-7.000000e+00
-2.504887e+01,-7.000000e+00
-2.492959e+01,-7.000000e+00
-2.481031e+01,-7.000000e+00
-2.469102e+01,-7.000000e+00
-2.457174e+01,-7.000000e+00
-2.445246e+01,-7.000000e+00
-2.433318e+01,-7.000000e+00
-2.421390e+01,-7.000000e+00
-2.409462e+01,-7.000000e+00
-2.397534e+01,-7.000000e+00
-2.385606e+01,-7.000000e+00
-2.373678e+01,-7.000000e+00
-2.361750e+01,-7.000000e+00
-2.349822e+01,-7.000000e+00
-2.337894e+01,-7.000000e+00
-2.325966e+01,-7.000000e+00
-2.314038e+01,-7.000000e+00
-2.302110e+01,-7.000000e+00
-2.290182e+01,-7.000000e+00
-2.278254e+01,-7.000000e+00
-2.266326e+01,-7.000000e+00
-2.254398e+01,-7.000000e+00
-2.242470e+01,-7.000000e+00
-2.230542e+01,-7.000000e+00
-2.218614e+01,-7.000000e+00
-2.206686e+01,-7.000000e+00
-2.194758e+01,-7.000000e+00
-2.182830e+01,-7.000000e+00
-2.170902e+01,-7.000000e+00
-2.158974e+01,-7.000000e+00
-2.147046e+01,-7.000000e+00
-2.135118e+01,-7.000000e+00
-2.123190e+01,-7.000000e+00
-2.111262e+01,-7.000000e+00
-2.099334e+01,-7.000000e+00
-2.087405e+01,-7.000000e+00
-2.075477e+01,-7.000000e+00
-2.063549e+01,-7.000000e+00
-2.051621e+01,-7.000000e+00
-2.039693e+01,-7.000000e+00
-2.027765e+01,-7.000000e+00
-2.015837e+01,-7.000000e+00
-2.003909e+01,-7.000000e+00
-1.991981e+01,-7.000000e+00
-1.980053e+01,-6.000000e+00
-1.968125e+01,-6.000000e+00
-1.956197e+01,-6.000000e+00
-1.944269e+01,-6.000000e+00
-1.932341e+01,-6.000000e+00
-1.920413e+01,-6.000000e+00
-1.908485e+01,-6.000000e+00
-1.896557e+01,-6.000000e+00
-1.884629e+01,-6.000000e+00
-1.872701e+01,-6.000000e+00
-1.860773e+01,-6.000000e+00
-1.848845e+01,-6.000000e+00
-1.836917e+01,-6.000000e+00
-1.824989e+01,-6.000000e+00
-1.813061e+01,-6.000000e+00
-1.801133e+01,-6.000000e+00
-1.789205e+01,-6.000000e+00
-1.777277e+01,-6.000000e+00
-1.765349e+01,-6.000000e+00
-1.753421e+01,-6.000000e+00
-1.741493e+01,-6.000000e+00
-1.729565e+01,-6.000000e+00
-1.717637e+01,-6.000000e+00
-1.705708e+01,-6.000000e+00
-1.693780e+01,-6.000000e+00
-1.681852e+01,-6.000000e+00
-1.669924e+01,-6.000000e+00
-1.657996e+01,-6.000000e+00
-1.646068e+01,-6.000000e+00
-1.634140e+01,-6.000000e+00
-1.622212e+01,-6.000000e+00
-1.610284e+01,-6.000000e+00
-1.598356e+01,-6.000000e+00
-1.586428e+01,-6.000000e+00
-1.574500e+01,-6.000000e+00
-1.562572e+01,-6.000000e+00
-1.550644e+01,-6.000000e+00
-1.538716e+01,-6.000000e+00
-1.526788e+01,-6.000000e+00
-1.514860e+01,-6.000000e+00
-1.502932e+01,-6.000000e+00
-1.491004e+01,-6.000000e+00
-1.479076e+01,-6.000000e+00
-1.467148e+01,-6.000000e+00
-1.455220e+01,-6.000000e+00
-1.443292e+01,-6.000000e+00
-1.431364e+01,-6.000000e+00
-1.419436e+01,-6.000000e+00
-1.407508e+01,-6.000000e+00
-1.395580e+01,-6.000000e+00
-1.383652e+01,-6.000000e+00
-1.371724e+01,-6.000000e+00
-1.359796e+01,-6.000000e+00
-1.347868e+01,-6.000000e+00
-1.335940e+01,-6.000000e+00
-1.324011e+01,-6.000000e+00
-1.312083e+01,-6.000000e+00
-1.300155e+01,-6.000000e+00
-1.288227e+01,-6.000000e+00
-1.276299e+01,-6.000000e+00
-1.264371e+01,-6.000000e+00
-1.252443e+01,-6.000000e+00
-1.240515e+01,-6.000000e+00
-1.228587e+01,-6.000000e+00
-1.216659e+01,-6.000000e+00
-1.204731e+01,-6.000000e+00
-1.192803e+01,-6.000000e+00
-1.180875e+01,-6.000000e+00
-1.168947e+01,-6.000000e+00
-1.157019e+01,-6.000000e+00
-1.145091e+01,-6.000000e+00
-1.133163e+01,-6.000000e+00
-1.121235e+01,-6.000000e+00
-1.109307e+01,-6.000000e+00
-1.097379e+01,-6.000000e+00
-1.085451e+01,-6.000000e+00
-1.073523e+01,-6.000000e+00
-1.061595e+01,-6.000000e+00
-1.049667e+01,-6.000000e+00
-1.037739e+01,-6.000000e+00
-1.025811e+01,-6.000000e+00
-1.013883e+01,-6.000000e+00
-1.001955e+01,-6.000000e+00
-9.900266e+00,-6.000000e+00
-9.780986e+00,-6.000000e+00
-9.661705e+00,-6.000000e+00
-9.542425e+00,-6.000000e+00
-9.423145e+00,-6.000000e+00
-9.303864e+00,-6.000000e+00
-9.184584e+00,-6.000000e+00
-9.065304e+00,-6.000000e+00
-8.946024e+00,-6.000000e+00
-8.826743e+00,-6.000000e+00
-8.707463e+00,-6.000000e+00
-8.588183e+00,-6.000000e+00
-8.468902e+00,-6.000000e+00
-8.349622e+00,-6.000000e+00
-8.230342e+00,-6.000000e+00
-8.111061e+00,-6.000000e+00
-7.991781e+00,-6.000000e+00
-7.872501e+00,-6.000000e+00
-7.753220e+00,-6.000000e+00
-7.633940e+00,-6.000000e+00
-7.514660e+00,-6.000000e+00
-7.395379e+00,-6.000000e+00
-7.276099e+00,-6.000000e+00
-7.156819e+00,-6.000000e+00
-7.037539e+00,-6.000000e+00
-6.918258e+00,-5.000000e+00
-6.798978e+00,-5.000000e+00
-6.679698e+00,-5.000000e+00
-6.560417e+00,-5.000000e+00
-6.441137e+00,-5.000000e+00
-6.321857e+00,-5.000000e+00
-6.202576e+00,-5.000000e+00
-6.083296e+00,-5.000000e+00
-5.964016e+00,-5.000000e+00
-5.844735e+00,-5.000000e+00
-5.725455e+00,-5.000000e+00
-5.606175e+00,-5.000000e+00
-5.486894e+00,-5.000000e+00
-5.367614e+00,-5.000000e+00
-5.248334e+00,-5.000000e+00
-5.129053e+00,-5.000000e+00
-5.009773e+00,-5.000000e+00
-4.890493e+00,-5.000000e+00
-4.771213e+00,-5.000000e+00
-4.651932e+00,-5.000000e+00
-4.532652e+00,-5.000000e+00
-4.413372e+00,-5.000000e+00
-4.294091e+00,-5.000000e+00
-4.174811e+00,-5.000000e+00
-4.055531e+00,-5.000000e+00
-3.936250e+00,-5.000000e+00
-3.816970e+00,-5.000000e+00
-3.697690e+00,-5.000000e+00
-3.578409e+00,-5.000000e+00
-3.459129e+00,-5.000000e+00
-3.339849e+00,-5.000000e+00
-3.220568e+00,-5.000000e+00
-3.101288e+00,-5.000000e+00
-2.982008e+00,-5.000000e+00
-2.862728e+00,-5.000000e+00
-2.743447e+00,-5.000000e+00
-2.624167e+00,-4.000000e+00
-2.504887e+00,-4.000000e+00
-2.385606e+00,-4.000000e+00
-2.266326e+00,-4.000000e+00
-2.147046e+00,-4.000000e+00
-2.027765e+00,-4.000000e+00
-1.908485e+00,-4.000000e+00
-1.789205e+00,-4.000000e+00
-1.669924e+00,-4.000000e+00
-1.550644e+00,-4.000000e+00
-1.431364e+00,-4.000000e+00
-1.312083e+00,-4.000000e+00
-1.192803e+00,-3.000000e+00
-1.073523e+00,-3.000000e+00
-9.542425e-01,-3.000000e+00
-8.349622e-01,-3.000000e+00
-7.156819e-01,-3.000000e+00
-5.964016e-01,-3.000000e+00
-4.771213e-01,-3.000000e+00
-3.578409e-01,-3.000000e+00
-2.385606e-01,-3.000000e+00
-1.192803e-01,-3.000000e+00
0.000000e+00,-3.000000e+00
1.192803e-01,-3.000000e+00
2.385606e-01,-3.000000e+00
3.578409e-01,-3.000000e+00
4.771213e-01,-3.000000e+00
5.964016e-01,-3.000000e+00
7.156819e-01,-3.000000e+00
8.349622e-01,-3.000000e+00
9.542425e-01,-3.000000e+00
1.073523e+00,-3.000000e+00
1.192803e+00,-3.000000e+00
1.312083e+00,-4.000000e+00
1.431364e+00,-4.000000e+00
1.550644e+00,-4.000000e+00
1.669924e+00,-4.000000e+00
1.789205e+00,-4.000000e+00
1.908485e+00,-4.000000e+00
2.027765e+00,-4.000000e+00
2.147046e+00,-4.000000e+00
2.266326e+00,-4.000000e+00
2.385606e+00,-4.000000e+00
2.504887e+00,-4.000000e+00
2.624167e+00,-4.000000e+00
2.743447e+00,-5.000000e+00
2.862728e+00,-5.000000e+00
2.982008e+00,-5.000000e+00
3.101288e+00,-5.000000e+00
3.220568e+00,-5.000000e+00
3.339849e+00,-5.000000e+00
3.459129e+00,-5.000000e+00
3.578409e+00,-5.000000e+00
3.697690e+00,-5.000000e+00
3.816970e+00,-5.000000e+00
3.936250e+00,-5.000000e+00
4.055531e+00,-5.000000e+00
4.174811e+00,-5.000000e+00
4.294091e+00,-5.000000e+00
4.413372e+00,-5.000000e+00
4.532652e+00,-5.000000e+00
4.651932e+00,-5.000000e+00
4.771213e+00,-5.000000e+00
4.890493e+00,-5.000000e+00
5.009773e+00,-5.000000e+00
5.129053e+00,-5.000000e+00
5.248334e+00,-5.000000e+00
5.367614e+00,-5.000000e+00
5.486894e+00,-5.000000e+00
5.606175e+00,-5.000000e+00
5.725455e+00,-5.000000e+00
5.844735e+00,-5.000000e+00
5.964016e+00,-5.000000e+00
6.083296e+00,-5.000000e+00
6.202576e+00,-5.000000e+00
6.321857e+00,-5.000000e+00
6.441137e+00,-5.000000e+00
6.560417e+00,-5.000000e+00
6.679698e+00,-5.000000e+00
6.798978e+00,-5.000000e+00
6.918258e+00,-5.000000e+00
7.037539e+00,-6.000000e+00
7.156819e+00,-6.000000e+00
7.276099e+00,-6.000000e+00
7.395379e+00,-6.000000e+00
7.514660e+00,-6.000000e+00
7.633940e+00,-6.000000e+00
7.753220e+00,-6.000000e+00
7.872501e+00,-6.000000e+00
7.991781e+00,-6.000000e+00
8.111061e+00,-6.000000e+00
8.230342e+00,-6.000000e+00
8.349622e+00,-6.000000e+00
8.468902e+00,-6.000000e+00
8.588183e+00,-6.000000e+00
8.707463e+00,-6.000000e+00
8.826743e+00,-6.000000e+00
8.946024e+00,-6.000000e+00
9.065304e+00,-6.000000e+00
9.184584e+00,-6.000000e+00
9.303864e+00,-6.000000e+00
9.423145e+00,-6.000000e+00
9.542425e+00,-6.000000e+00
9.661705e+00,-6.000000e+00
9.780986e+00,-6.000000e+00
9.900266e+00,-6.000000e+00
1.001955e+01,-6.000000e+00
1.013883e+01,-6.000000e+00
1.025811e+01,-6.000000e+00
1.037739e+01,-6.000000e+00
1.049667e+01,-6.000000e+00
1.061595e+01,-6.000000e+00
1.073523e+01,-6.000000e+00
1.085451e+01,-6.000000e+00
1.097379e+01,-6.000000e+00
1.109307e+01,-6.000000e+00
1.121235e+01,-6.000000e+00
1.133163e+01,-6.000000e+00
1.145091e+01,-6.000000e+00
1.157019e+01,-6.000000e+00
1.168947e+01,-6.000000e+00
1.180875e+01,-6.000000e+00
1.192803e+01,-6.000000e+00
1.204731e+01,-6.000000e+00
1.216659e+01,-6.000000e+00
1.228587e+01,-6.000000e+00
1.240515e+01,-6.000000e+00
1.252443e+01,-6.000000e+00
1.264371e+01,-6.000000e+00
1.276299e+01,-6.000000e+00
1.288227e+01,-6.000000e+00
1.300155e+01,-6.000000e+00
1.312083e+01,-6.000000e+00
1.324011e+01,-6.000000e+00
1.335940e+01,-6.000000e+00
1.347868e+01,-6.000000e+00
1.359796e+01,-6.000000e+00
1.371724e+01,-6.000000e+00
1.383652e+01,-6.000000e+00
1.395580e+01,-6.000000e+00
1.407508e+01,-6.000000e+00
1.419436e+01,-6.000000e+00
1.431364e+01,-6.000000e+00
1.443292e+01,-6.000000e+00
1.455220e+01,-6.000000e+00
1.467148e+01,-6.000000e+00
1.479076e+01,-6.000000e+00
1.491004e+01,-6.000000e+00
1.502932e+01,-6.000000e+00
1.514860e+01,-6.000000e+00
1.526788e+01,-6.000000e+00
1.538716e+01,-6.000000e+00
1.550644e+01,-6.000000e+00
1.562572e+01,-6.000000e+00
1.574500e+01,-6.000000e+00
1.586428e+01,-6.000000e+00
1.598356e+01,-6.000000e+00
1.610284e+01,-6.000000e+00
1.622212e+01,-6.000000e+00
1.634140e+01,-6.000000e+00
1.646068e+01,-6.000000e+00
1.657996e+01,-6.000000e+00
1.669924e+01,-6.000000e+00
1.681852e+01,-6.000000e+00
1.693780e+01,-6.000000e+00
1.705708e+01,-6.000000e+00
1.717637e+01,-6.000000e+00
1.729565e+01,-6.000000e+00
1.741493e+01,-6.000000e+00
1.753421e+01,-6.000000e+00
1.765349e+01,-6.000000e+00
1.777277e+01,-6.000000e+00
1.789205e+01,-6.000000e+00
1.801133e+01,-6.000000e+00
1.813061e+01,-6.000000e+00
1.824989e+01,-6.000000e+00
1.836917e+01,-6.000000e+00
1.848845e+01,-6.000000e+00
1.860773e+01,-6.000000e+00
1.872701e+01,-6.000000e+00
1.884629e+01,-6.000000e+00
1.896557e+01,-6.000000e+00
1.908485e+01,-6.000000e+00
1.920413e+01,-6.000000e+00
1.932341e+01,-6.000000e+00
1.944269e+01,-6.000000e+00
1.956197e+01,-6.000000e+00
1.968125e+01,-6.000000e+00
1.980053e+01,-6.000000e+00
1.991981e+01,-7.000000e+00
2.003909e+01,-7.000000e+00
2.015837e+01,-7.000000e+00
2.027765e+01,-7.000000e+00
2.039693e+01,-7.000000e+00
2.051621e+01,-7.000000e+00
2.063549e+01,-7.000000e+00
2.075477e+01,-7.000000e+00
2.087405e+01,-7.000000e+00
2.099334e+01,-7.000000e+00
2.111262e+01,-7.000000e+00
2.123190e+01,-7.000000e+00
2.135118e+01,-7.000000e+00
2.147046e+01,-7.000000e+00
2.158974e+01,-7.000000e+00
2.170902e+01,-7.000000e+00
2.182830e+01,-7.000000e+00
2.194758e+01,-7.000000e+00
2.206686e+01,-7.000000e+00
2.218614e+01,-7.000000e+00
2.230542e+01,-7.000000e+00
2.242470e+01,-7.000000e+00
2.254398e+01,-7.000000e+00
2.266326e+01,-7.000000e+00
2.278254e+01,-7.000000e+00
2.290182e+01,-7.000000e+00
2.302110e+01,-7.000000e+00
2.314038e+01,-7.000000e+00
2.325966e+01,-7.000000e+00
2.337894e+01,-7.000000e+00
2.349822e+01,-7.000000e+00
2.361750e+01,-7.000000e+00
2.373678e+01,-7.000000e+00
2.385606e+01,-7.000000e+00
2.397534e+01,-7.000000e+00
2.409462e+01,-7.000000e+00
2.421390e+01,-7.000000e+00
2.433318e+01,-7.000000e+00
2.445246e+01,-7.000000e+00
2.457174e+01,-7.000000e+00
2.469102e+01,-7.000000e+00
2.481031e+01,-7.000000e+00
2.492959e+01,-7.000000e+00
2.504887e+01,-7.000000e+00
2.516815e+01,-7.000000e+00
2.528743e+01,-7.000000e+00
2.540671e+01,-7.000000e+00
2.552599e+01,-7.000000e+00
2.564527e+01,-7.000000e+00
2.576455e+01,-7.000000e+00
2.588383e+01,-7.000000e+00
2.600311e+01,-7.000000e+00
2.612239e+01,-7.000000e+00
2.624167e+01,-7.000000e+00
2.636095e+01,-7.000000e+00
2.648023e+01,-7.000000e+00
2.659951e+01,-7.000000e+00
2.671879e+01,-7.000000e+00
2.683807e+01,-7.000000e+00
2.695735e+01,-7.000000e+00
2.707663e+01,-7.000000e+00
2.719591e+01,-7.000000e+00
2.731519e+01,-7.000000e+00
2.743447e+01,-7.000000e+00
2.755375e+01,-7.000000e+00
2.767303e+01,-7.000000e+00
2.779231e+01,-7.000000e+00
2.791159e+01,-7.000000e+00
2.803087e+01,-7.000000e+00
2.815015e+01,-7.000000e+00
2.826943e+01,-7.000000e+00
2.838871e+01,-7.000000e+00
2.850799e+01,-7.000000e+00
2.862728e+01,-7.000000e+00
2.874656e+01,-7.000000e+00
2.886584e+01,-7.000000e+00
2.898512e+01,-7.000000e+00
2.910440e+01,-7.000000e+00
2.922368e+01,-7.000000e+00
2.934296e+01,-7.000000e+00
2.946224e+01,-7.000000e+00
2.958152e+01,-7.000000e+00
2.970080e+01,-7.000000e+00
2.982008e+01,-7.000000e+00
2.993936e+01,-7.000000e+00
3.005864e+01,-7.000000e+00
3.017792e+01,-7.000000e+00
3.029720e+01,-7.000000e+00
3.041648e+01,-7.000000e+00
3.053576e+01,-7.000000e+00
3.065504e+01,-7.000000e+00
3.077432e+01,-7.000000e+00
3.089360e+01,-7.000000e+00
3.101288e+01,-7.000000e+00
3.113216e+01,-7.000000e+00
3.125144e+01,-7.000000e+00
3.137072e+01,-7.000000e+00
3.149000e+01,-7.000000e+00
3.160928e+01,-7.000000e+00
3.172856e+01,-7.000000e+00
3.184784e+01,-7.000000e+00
3.196712e+01,-7.000000e+00
3.208640e+01,-7.000000e+00
3.220568e+01,-7.000000e+00
3.232497e+01,-7.000000e+00
3.244425e+01,-7.000000e+00
3.256353e+01,-7.000000e+00
3.268281e+01,-7.000000e+00
3.280209e+01,-7.000000e+00
3.292137e+01,-7.000000e+00
3.304065e+01,-7.000000e+00
3.315993e+01,-7.000000e+00
3.327921e+01,-7.000000e+00
3.339849e+01,-7.000000e+00
3.351777e+01,-7.000000e+00
3.363705e+01,-7.000000e+00
3.375633e+01,-7.000000e+00
3.387561e+01,-7.000000e+00
3.399489e+01,-7.000000e+00
3.411417e+01,-7.000000e+00
3.423345e+01,-7.000000e+00
3.435273e+01,-7.000000e+00
3.447201e+01,-7.000000e+00
3.459129e+01,-7.000000e+00
3.471057e+01,-7.000000e+00
3.482985e+01,-7.000000e+00
3.494913e+01,-7.000000e+00
3.506841e+01,-7.000000e+00
3.518769e+01,-7.000000e+00
3.530697e+01,-7.000000e+00
3.542625e+01,-7.000000e+00
3.554553e+01,-7.000000e+00
3.566481e+01,-7.000000e+00
3.578409e+01,-7.000000e+00
3.590337e+01,-7.000000e+00
3.602265e+01,-7.000000e+00
3.614194e+01,-7.000000e+00
3.626122e+01,-7.000000e+00
3.638050e+01,-7.000000e+00
3.649978e+01,-7.000000e+00
3.661906e+01,-7.000000e+00
3.673834e+01,-7.000000e+00
3.685762e+01,-7.000000e+00
3.697690e+01,-7.000000e+00
3.709618e+01,-7.000000e+00
3.721546e+01,-7.000000e+00
3.733474e+01,-7.000000e+00
3.745402e+01,-7.000000e+00
3.757330e+01,-7.000000e+00
3.769258e+01,-7.000000e+00
3.781186e+01,-7.000000e+00
3.793114e+01,-7.000000e+00
3.805042e+01,-7.000000e+00
3.816970e+01,-7.000000e+00
3.828898e+01,-7.000000e+00
3.840826e+01,-7.000000e+00
3.852754e+01,-7.000000e+00
3.864682e+01,-7.000000e+00
3.876610e+01,-7.000000e+00
3.888538e+01,-7.000000e+00
3.900466e+01,-7.000000e+00
3.912394e+01,-7.000000e+00
3.924322e+01,-7.000000e+00
3.936250e+01,-7.000000e+00
3.948178e+01,-7.000000e+00
3.960106e+01,-7.000000e+00
3.972034e+01,-7.000000e+00
3.983962e+01,-7.000000e+00
3.995891e+01,-7.000000e+00
4.007819e+01,-7.000000e+00
4.019747e+01,-7.000000e+00
4.031675e+01,-7.000000e+00
4.043603e+01,-7.000000e+00
4.055531e+01,-7.000000e+00
4.067459e+01,-7.000000e+00
4.079387e+01,-7.000000e+00
4.091315e+01,-7.000000e+00
4.103243e+01,-7.000000e+00
4.115171e+01,-7.000000e+00
4.127099e+01,-7.000000e+00
4.139027e+01,-7.000000e+00
4.150955e+01,-7.000000e+00
4.162883e+01,-7.000000e+00
4.174811e+01,-7.000000e+00
4.186739e+01,-7.000000e+00
4.198667e+01,-7.000000e+00
4.210595e+01,-7.000000e+00
4.222523e+01,-7.000000e+00
4.234451e+01,-7.000000e+00
4.246379e+01,-7.000000e+00
4.258307e+01,-7.000000e+00
4.270235e+01,-7.000000e+00
4.282163e+01,-7.000000e+00
4.294091e+01,-7.000000e+00
4.306019e+01,-7.000000e+00
4.317947e+01,-7.000000e+00
4.329875e+01,-7.000000e+00
4.341803e+01,-7.000000e+00
4.353731e+01,-7.000000e+00
4.365659e+01,-7.000000e+00
4.377588e+01,-7.000000e+00
4.389516e+01,-7.000000e+00
4.401444e+01,-7.000000e+00
4.413372e+01,-7.000000e+00
4.425300e+01,-7.000000e+00
4.437228e+01,-7.000000e+00
4.449156e+01,-7.000000e+00
4.461084e+01,-7.000000e+00
4.473012e+01,-7.000000e+00
4.484940e+01,-7.000000e+00
4.496868e+01,-7.000000e+00
4.508796e+01,-7.000000e+00
4.520724e+01,-7.000000e+00
4.532652e+01,-7.000000e+00
4.544580e+01,-7.000000e+00
4.556508e+01,-7.000000e+00
4.568436e+01,-7.000000e+00
4.580364e+01,-7.000000e+00
4.592292e+01,-7.000000e+00
4.604220e+01,-7.000000e+00
4.616148e+01,-7.000000e+00
4.628076e+01,-7.000000e+00
4.640004e+01,-7.000000e+00
4.651932e+01,-7.000000e+00
4.663860e+01,-7.000000e+00
4.675788e+01,-7.000000e+00
4.687716e+01,-7.000000e+00
4.699644e+01,-7.000000e+00
4.711572e+01,-7.000000e+00
4.723500e+01,-7.000000e+00
4.735428e+01,-7.000000e+00
4.747356e+01,-7.000000e+00
4.759285e+01,-7.000000e+00
4.771213e+01,-7.000000e+00
4.783141e+01,-7.000000e+00
4.795069e+01,-7.000000e+00
4.806997e+01,-7.000000e+00
4.818925e+01,-7.000000e+00
4.830853e+01,-7.000000e+00
4.842781e+01,-7.000000e+00
4.854709e+01,-7.000000e+00
4.866637e+01,-7.000000e+00
4.878565e+01,-7.000000e+00
4.890493e+01,-7.000000e+00
4.902421e+01,-7.000000e+00
4.914349e+01,-7.000000e+00
4.926277e+01,-7.000000e+00
4.938205e+01,-7.000000e+00
4.950133e+01,-7.000000e+00
4.962061e+01,-7.000000e+00
4.973989e+01,-7.000000e+00
4.985917e+01,-7.000000e+00
4.997845e+01,-7.000000e+00
5.009773e+01,-7.000000e+00
5.021701e+01,-7.000000e+00
5.033629e+01,-7.000000e+00
5.045557e+01,-7.000000e+00
5.057485e+01,-7.000000e+00
5.069413e+01,-7.000000e+00
5.081341e+01,-7.000000e+00
5.093269e+01,-7.000000e+00
5.105197e+01,-7.000000e+00
5.117125e+01,-7.000000e+00
5.129053e+01,-7.000000e+00
5.140982e+01,-7.000000e+00
5.152910e+01,-7.000000e+00
5.164838e+01,-7.000000e+00
5.176766e+01,-7.000000e+00
5.188694e+01,-7.000000e+00
5.200622e+01,-7.000000e+00
5.212550e+01,-7.000000e+00
5.224478e+01,-7.000000e+00
5.236406e+01,-7.000000e+00
5.248334e+01,-7.000000e+00
5.260262e+01,-7.000000e+00
5.272190e+01,-7.000000e+00
5.284118e+01,-7.000000e+00
5.296046e+01,-7.000000e+00
5.307974e+01,-7.000000e+00
5.319902e+01,-7.000000e+00
5.331830e+01,-7.000000e+00
5.343758e+01,-7.000000e+00
5.355686e+01,-7.000000e+00
5.367614e+01,-7.000000e+00
5.379542e+01,-7.000000e+00
5.391470e+01,-7.000000e+00
5.403398e+01,-7.000000e+00
5.415326e+01,-7.000000e+00
5.427254e+01,-7.000000e+00
5.439182e+01,-7.000000e+00
5.451110e+01,-7.000000e+00
5.463038e+01,-7.000000e+00
5.474966e+01,-7.000000e+00
5.486894e+01,-7.000000e+00
5.498822e+01,-7.000000e+00
5.510750e+01,-7.000000e+00
5.522679e+01,-7.000000e+00
5.534607e+01,-7.000000e+00
5.546535e+01,-7.000000e+00
5.558463e+01,-7.000000e+00
5.570391e+01,-7.000000e+00
5.582319e+01,-7.000000e+00
5.594247e+01,-7.000000e+00
5.606175e+01,-7.000000e+00
5.618103e+01,-7.000000e+00
5.630031e+01,-7.000000e+00
5.641959e+01,-7.000000e+00
5.653887e+01,-7.000000e+00
5.665815e+01,-7.000000e+00
5.677743e+01,-7.000000e+00
5.689671e+01,-7.000000e+00
5.701599e+01,-7.000000e+00
5.713527e+01,-7.000000e+00
5.725455e+01,-7.000000e+00
5.737383e+01,-7.000000e+00
5.749311e+01,-7.000000e+00
5.761239e+01,-7.000000e+00
5.773167e+01,-7.000000e+00
5.785095e+01,-7.000000e+00
5.797023e+01,-7.000000e+00
5.808951e+01,-7.000000e+00
5.820879e+01,-7.000000e+00
5.832807e+01,-7.000000e+00
5.844735e+01,-7.000000e+00
5.856663e+01,-8.000000e+00
5.868591e+01,-8.000000e+00
5.880519e+01,-8.000000e+00
5.892447e+01,-8.000000e+00
5.904376e+01,-8.000000e+00
5.916304e+01,-8.000000e+00
5.928232e+01,-8.000000e+00
5.940160e+01,-8.000000e+00
5.952088e+01,-8.000000e+00
5.964016e+01,-8.000000e+00
5.975944e+01,-8.000000e+00
5.987872e+01,-8.000000e+00
5.999800e+01,-8.000000e+00
6.011728e+01,-8.000000e+00
6.023656e+01,-8.000000e+00
6.035584e+01,-8.000000e+00
6.047512e+01,-8.000000e+00
6.059440e+01,-8.000000e+00
6.071368e+01,-8.000000e+00
6.083296e+01,-8.000000e+00
6.095224e+01,-8.000000e+00
6.107152e+01,-8.000000e+00
6.119080e+01,-8.000000e+00
6.131008e+01,-8.000000e+00
6.142936e+01,-8.000000e+00
6.154864e+01,-8.000000e+00
6.166792e+01,-8.000000e+00
6.178720e+01,-8.000000e+00
6.190648e+01,-8.000000e+00
6.202576e+01,-8.000000e+00
6.214504e+01,-8.000000e+00
6.226432e+01,-8.000000e+00
6.238360e+01,-8.000000e+00
6.250288e+01,-8.000000e+00
6.262216e+01,-8.000000e+00
6.274144e+01,-8.000000e+00
6.286073e+01,-8.000000e+00
6.298001e+01,-8.000000e+00
6.309929e+01,-8.000000e+00
6.321857e+01,-8.000000e+00
6.333785e+01,-8.000000e+00
6.345713e+01,-8.000000e+00
6.357641e+01,-8.000000e+00
6.369569e+01,-8.000000e+00
6.381497e+01,-8.000000e+00
6.393425e+01,-8.000000e+00
6.405353e+01,-8.000000e+00
6.417281e+01,-8.000000e+00
6.429209e+01,-8.000000e+00
6.441137e+01,-8.000000e+00
6.453065e+01,-8.000000e+00
6.464993e+01,-8.000000e+00
6.476921e+01,-8.000000e+00
6.488849e+01,-8.000000e+00
6.500777e+01,-8.000000e+00
6.512705e+01,-8.000000e+00
6.524633e+01,-8.000000e+00
6.536561e+01,-8.000000e+00
6.548489e+01,-8.000000e+00
6.560417e+01,-8.000000e+00
6.572345e+01,-8.000000e+00
6.584273e+01,-8.000000e+00
6.596201e+01,-8.000000e+00
6.608129e+01,-8.000000e+00
6.620057e+01,-8.000000e+00
6.631985e+01,-8.000000e+00
6.643913e+01,-8.000000e+00
6.655842e+01,-8.000000e+00
6.667770e+01,-8.000000e+00
6.679698e+01,-8.000000e+00
6.691626e+01,-8.000000e+00
6.703554e+01,-8.000000e+00
6.715482e+01,-8.000000e+00
6.727410e+01,-8.000000e+00
6.739338e+01,-8.000000e+00
6.751266e+01,-8.000000e+00
6.763194e+01,-8.000000e+00
6.775122e+01,-8.000000e+00
6.787050e+01,-8.000000e+00
6.798978e+01,-8.000000e+00
6.810906e+01,-8.000000e+00
6.822834e+01,-8.000000e+00
6.834762e+01,-8.000000e+00
6.846690e+01,-8.000000e+00
6.858618e+01,-8.000000e+00
6.870546e+01,-8.000000e+00
6.882474e+01,-8.000000e+00
6.894402e+01,-8.000000e+00
6.906330e+01,-8.000000e+00
6.918258e+01,-8.000000e+00
6.930186e+01,-8.000000e+00
6.942114e+01,-8.000000e+00
6.954042e+01,-8.000000e+00
6.965970e+01,-8.000000e+00
6.977898e+01,-8.000000e+00
6.989826e+01,-8.000000e+00
7.001754e+01,-8.000000e+00
7.013682e+01,-8.000000e+00
7.025610e+01,-8.000000e+00
7.037539e+01,-8.000000e+00
7.049467e+01,-8.000000e+00
7.061395e+01,-8.000000e+00
7.073323e+01,-8.000000e+00
7.085251e+01,-8.000000e+00
7.097179e+01,-8.000000e+00
7.109107e+01,-8.000000e+00
7.121035e+01,-8.000000e+00
7.132963e+01,-8.000000e+00
7.144891e+01,-8.000000e+00
7.156819e+01,-8.000000e+00
7.168747e+01,-8.000000e+00
7.180675e+01,-8.000000e+00
7.192603e+01,-8.000000e+00
7.204531e+01,-8.000000e+00
7.216459e+01,-8.000000e+00
7.228387e+01,-8.000000e+00
7.240315e+01,-8.000000e+00
7.252243e+01,-8.000000e+00
7.264171e+01,-8.000000e+00
7.276099e+01,-8.000000e+00
7.288027e+01,-8.000000e+00
7.299955e+01,-8.000000e+00
7.311883e+01,-8.000000e+00
7.323811e+01,-8.000000e+00
7.335739e+01,-8.000000e+00
7.347667e+01,-8.000000e+00
7.359595e+01,-8.000000e+00
7.371523e+01,-8.000000e+00
7.383451e+01,-8.000000e+00
7.395379e+01,-8.000000e+00
7.407307e+01,-8.000000e+00
7.419236e+01,-8.000000e+00
7.431164e+01,-8.000000e+00
7.443092e+01,-8.000000e+00
7.455020e+01,-8.000000e+00
7.466948e+01,-8.000000e+00
7.478876e+01,-8.000000e+00
7.490804e+01,-8.000000e+00
7.502732e+01,-8.000000e+00
7.514660e+01,-8.000000e+00
7.526588e+01,-8.000000e+00
7.538516e+01,-8.000000e+00
7.550444e+01,-8.000000e+00
7.562372e+01,-8.000000e+00
7.574300e+01,-8.000000e+00
7.586228e+01,-8.000000e+00
7.598156e+01,-8.000000e+00
7.610084e+01,-8.000000e+00
7.622012e+01,-8.000000e+00
7.633940e+01,-8.000000e+00
7.645868e+01,-8.000000e+00
7.657796e+01,-8.000000e+00
7.669724e+01,-8.000000e+00
7.681652e+01,-8.000000e+00
7.693580e+01,-8.000000e+00
7.705508e+01,-8.000000e+00
7.717436e+01,-8.000000e+00
7.729364e+01,-8.000000e+00
7.741292e+01,-8.000000e+00
7.753220e+01,-8.000000e+00
7.765148e+01,-8.000000e+00
7.777076e+01,-8.000000e+00
7.789004e+01,-8.000000e+00
7.800933e+01,-8.000000e+00
7.812861e+01,-8.000000e+00
7.824789e+01,-8.000000e+00
7.836717e+01,-8.000000e+00
7.848645e+01,-8.000000e+00
7.860573e+01,-8.000000e+00
7.872501e+01,-8.000000e+00
7.884429e+01,-8.000000e+00
7.896357e+01,-8.000000e+00
7.908285e+01,-8.000000e+00
7.920213e+01,-8.000000e+00
7.932141e+01,-8.000000e+00
7.944069e+01,-8.000000e+00
7.955997e+01,-8.000000e+00
7.967925e+01,-8.000000e+00
7.979853e+01,-8.000000e+00
7.991781e+01,-8.000000e+00
8.003709e+01,-8.000000e+00
8.015637e+01,-8.000000e+00
8.027565e+01,-8.000000e+00
8.039493e+01,-8.000000e+00
8.051421e+01,-8.000000e+00
8.063349e+01,-8.000000e+00
8.075277e+01,-8.000000e+00
8.087205e+01,-8.000000e+00
8.099133e+01,-8.000000e+00
8.111061e+01,-8.000000e+00
8.122989e+01,-8.000000e+00
8.134917e+01,-8.000000e+00
8.146845e+01,-8.000000e+00
8.158773e+01,-8.000000e+00
8.170701e+01,-8.000000e+00
8.182630e+01,-8.000000e+00
8.194558e+01,-8.000000e+00
8.206486e+01,-8.000000e+00
8.218414e+01,-8.000000e+00
8.230342e+01,-8.000000e+00
8.242270e+01,-8.000000e+00
8.254198e+01,-8.000000e+00
8.266126e+01,-8.000000e+00
8.278054e+01,-8.000000e+00
8.289982e+01,-8.000000e+00
8.301910e+01,-8.000000e+00
8.313838e+01,-8.000000e+00
8.325766e+01,-8.000000e+00
8.337694e+01,-8.000000e+00
8.349622e+01,-8.000000e+00
8.361550e+01,-8.000000e+00
8.373478e+01,-8.000000e+00
8.385406e+01,-8.000000e+00
8.397334e+01,-8.000000e+00
8.409262e+01,-8.000000e+00
8.421190e+01,-8.000000e+00
8.433118e+01,-8.000000e+00
8.445046e+01,-8.000000e+00
8.456974e+01,-8.000000e+00
8.468902e+01,-8.000000e+00
8.480830e+01,-8.000000e+00
8.492758e+01,-8.000000e+00
8.504686e+01,-8.000000e+00
8.516614e+01,-8.000000e+00
8.528542e+01,-8.000000e+00
8.540470e+01,-8.000000e+00
8.552398e+01,-8.000000e+00
8.564327e+01,-8.000000e+00
8.576255e+01,-8.000000e+00
8.588183e+01,-8.000000e+00
8.600111e+01,-8.000000e+00
8.612039e+01,-8.000000e+00
8.623967e+01,-8.000000e+00
8.635895e+01,-8.000000e+00
8.647823e+01,-8.000000e+00
8.659751e+01,-8.000000e+00
8.671679e+01,-8.000000e+00
8.683607e+01,-8.000000e+00
8.695535e+01,-8.000000e+00
8.707463e+01,-8.000000e+00
8.719391e+01,-8.000000e+00
8.731319e+01,-8.000000e+00
8.743247e+01,-8.000000e+00


==> code/exponent_cost-3.csv <==
exp10,tekum
-8.743247e+01,-1.267970e+01
-8.731319e+01,-1.267970e+01
-8.719391e+01,-1.267970e+01
-8.707463e+01,-1.267970e+01
-8.695535e+01,-1.267970e+01
-8.683607e+01,-1.267970e+01
-8.671679e+01,-1.267970e+01
-8.659751e+01,-1.267970e+01
-8.647823e+01,-1.267970e+01
-8.635895e+01,-1.267970e+01
-8.623967e+01,-1.267970e+01
-8.612039e+01,-1.267970e+01
-8.600111e+01,-1.267970e+01
-8.588183e+01,-1.267970e+01
-8.576255e+01,-1.267970e+01
-8.564327e+01,-1.267970e+01
-8.552398e+01,-1.267970e+01
-8.540470e+01,-1.267970e+01
-8.528542e+01,-1.267970e+01
-8.516614e+01,-1.267970e+01
-8.504686e+01,-1.267970e+01
-8.492758e+01,-1.267970e+01
-8.480830e+01,-1.267970e+01
-8.468902e+01,-1.267970e+01
-8.456974e+01,-1.267970e+01
-8.445046e+01,-1.267970e+01
-8.433118e+01,-1.267970e+01
-8.421190e+01,-1.267970e+01
-8.409262e+01,-1.267970e+01
-8.397334e+01,-1.267970e+01
-8.385406e+01,-1.267970e+01
-8.373478e+01,-1.267970e+01
-8.361550e+01,-1.267970e+01
-8.349622e+01,-1.267970e+01
-8.337694e+01,-1.267970e+01
-8.325766e+01,-1.267970e+01
-8.313838e+01,-1.267970e+01
-8.301910e+01,-1.267970e+01
-8.289982e+01,-1.267970e+01
-8.278054e+01,-1.267970e+01
-8.266126e+01,-1.267970e+01
-8.254198e+01,-1.267970e+01
-8.242270e+01,-1.267970e+01
-8.230342e+01,-1.267970e+01
-8.218414e+01,-1.267970e+01
-8.206486e+01,-1.267970e+01
-8.194558e+01,-1.267970e+01
-8.182630e+01,-1.267970e+01
-8.170701e+01,-1.267970e+01
-8.158773e+01,-1.267970e+01
-8.146845e+01,-1.267970e+01
-8.134917e+01,-1.267970e+01
-8.122989e+01,-1.267970e+01
-8.111061e+01,-1.267970e+01
-8.099133e+01,-1.267970e+01
-8.087205e+01,-1.267970e+01
-8.075277e+01,-1.267970e+01
-8.063349e+01,-1.267970e+01
-8.051421e+01,-1.267970e+01
-8.039493e+01,-1.267970e+01
-8.027565e+01,-1.267970e+01
-8.015637e+01,-1.267970e+01
-8.003709e+01,-1.267970e+01
-7.991781e+01,-1.267970e+01
-7.979853e+01,-1.267970e+01
-7.967925e+01,-1.267970e+01
-7.955997e+01,-1.267970e+01
-7.944069e+01,-1.267970e+01
-7.932141e+01,-1.267970e+01
-7.920213e+01,-1.267970e+01
-7.908285e+01,-1.267970e+01
-7.896357e+01,-1.267970e+01
-7.884429e+01,-1.267970e+01
-7.872501e+01,-1.267970e+01
-7.860573e+01,-1.267970e+01
-7.848645e+01,-1.267970e+01
-7.836717e+01,-1.267970e+01
-7.824789e+01,-1.267970e+01
-7.812861e+01,-1.267970e+01
-7.800933e+01,-1.267970e+01
-7.789004e+01,-1.267970e+01
-7.777076e+01,-1.267970e+01
-7.765148e+01,-1.267970e+01
-7.753220e+01,-1.267970e+01
-7.741292e+01,-1.267970e+01
-7.729364e+01,-1.267970e+01
-7.717436e+01,-1.267970e+01
-7.705508e+01,-1.267970e+01
-7.693580e+01,-1.267970e+01
-7.681652e+01,-1.267970e+01
-7.669724e+01,-1.267970e+01
-7.657796e+01,-1.267970e+01
-7.645868e+01,-1.267970e+01
-7.633940e+01,-1.267970e+01
-7.622012e+01,-1.267970e+01
-7.610084e+01,-1.267970e+01
-7.598156e+01,-1.267970e+01
-7.586228e+01,-1.267970e+01
-7.574300e+01,-1.267970e+01
-7.562372e+01,-1.267970e+01
-7.550444e+01,-1.267970e+01
-7.538516e+01,-1.267970e+01
-7.526588e+01,-1.267970e+01
-7.514660e+01,-1.267970e+01
-7.502732e+01,-1.267970e+01
-7.490804e+01,-1.267970e+01
-7.478876e+01,-1.267970e+01
-7.466948e+01,-1.267970e+01
-7.455020e+01,-1.267970e+01
-7.443092e+01,-1.267970e+01
-7.431164e+01,-1.267970e+01
-7.419236e+01,-1.267970e+01
-7.407307e+01,-1.267970e+01
-7.395379e+01,-1.267970e+01
-7.383451e+01,-1.267970e+01
-7.371523e+01,-1.267970e+01
-7.359595e+01,-1.267970e+01
-7.347667e+01,-1.267970e+01
-7.335739e+01,-1.267970e+01
-7.323811e+01,-1.267970e+01
-7.311883e+01,-1.267970e+01
-7.299955e+01,-1.267970e+01
-7.288027e+01,-1.267970e+01
-7.276099e+01,-1.267970e+01
-7.264171e+01,-1.267970e+01
-7.252243e+01,-1.267970e+01
-7.240315e+01,-1.267970e+01
-7.228387e+01,-1.267970e+01
-7.216459e+01,-1.267970e+01
-7.204531e+01,-1.267970e+01
-7.192603e+01,-1.267970e+01
-7.180675e+01,-1.267970e+01
-7.168747e+01,-1.267970e+01
-7.156819e+01,-1.267970e+01
-7.144891e+01,-1.267970e+01
-7.132963e+01,-1.267970e+01
-7.121035e+01,-1.267970e+01
-7.109107e+01,-1.267970e+01
-7.097179e+01,-1.267970e+01
-7.085251e+01,-1.267970e+01
-7.073323e+01,-1.267970e+01
-7.061395e+01,-1.267970e+01
-7.049467e+01,-1.267970e+01
-7.037539e+01,-1.267970e+01
-7.025610e+01,-1.267970e+01
-7.013682e+01,-1.267970e+01
-7.001754e+01,-1.267970e+01
-6.989826e+01,-1.267970e+01
-6.977898e+01,-1.267970e+01
-6.965970e+01,-1.267970e+01
-6.954042e+01,-1.267970e+01
-6.942114e+01,-1.267970e+01
-6.930186e+01,-1.267970e+01
-6.918258e+01,-1.267970e+01
-6.906330e+01,-1.267970e+01
-6.894402e+01,-1.267970e+01
-6.882474e+01,-1.267970e+01
-6.870546e+01,-1.267970e+01
-6.858618e+01,-1.267970e+01
-6.846690e+01,-1.267970e+01
-6.834762e+01,-1.267970e+01
-6.822834e+01,-1.267970e+01
-6.810906e+01,-1.267970e+01
-6.798978e+01,-1.267970e+01
-6.787050e+01,-1.267970e+01
-6.775122e+01,-1.267970e+01
-6.763194e+01,-1.267970e+01
-6.751266e+01,-1.267970e+01
-6.739338e+01,-1.267970e+01
-6.727410e+01,-1.267970e+01
-6.715482e+01,-1.267970e+01
-6.703554e+01,-1.267970e+01
-6.691626e+01,-1.267970e+01
-6.679698e+01,-1.267970e+01
-6.667770e+01,-1.267970e+01
-6.655842e+01,-1.267970e+01
-6.643913e+01,-1.267970e+01
-6.631985e+01,-1.267970e+01
-6.620057e+01,-1.267970e+01
-6.608129e+01,-1.267970e+01
-6.596201e+01,-1.267970e+01
-6.584273e+01,-1.267970e+01
-6.572345e+01,-1.267970e+01
-6.560417e+01,-1.267970e+01
-6.548489e+01,-1.267970e+01
-6.536561e+01,-1.267970e+01
-6.524633e+01,-1.267970e+01
-6.512705e+01,-1.267970e+01
-6.500777e+01,-1.267970e+01
-6.488849e+01,-1.267970e+01
-6.476921e+01,-1.267970e+01
-6.464993e+01,-1.267970e+01
-6.453065e+01,-1.267970e+01
-6.441137e+01,-1.267970e+01
-6.429209e+01,-1.267970e+01
-6.417281e+01,-1.267970e+01
-6.405353e+01,-1.267970e+01
-6.393425e+01,-1.267970e+01
-6.381497e+01,-1.267970e+01
-6.369569e+01,-1.267970e+01
-6.357641e+01,-1.267970e+01
-6.345713e+01,-1.267970e+01
-6.333785e+01,-1.267970e+01
-6.321857e+01,-1.267970e+01
-6.309929e+01,-1.267970e+01
-6.298001e+01,-1.267970e+01
-6.286073e+01,-1.267970e+01
-6.274144e+01,-1.267970e+01
-6.262216e+01,-1.267970e+01
-6.250288e+01,-1.267970e+01
-6.238360e+01,-1.267970e+01
-6.226432e+01,-1.267970e+01
-6.214504e+01,-1.267970e+01
-6.202576e+01,-1.267970e+01
-6.190648e+01,-1.267970e+01
-6.178720e+01,-1.267970e+01
-6.166792e+01,-1.267970e+01
-6.154864e+01,-1.267970e+01
-6.142936e+01,-1.267970e+01
-6.131008e+01,-1.267970e+01
-6.119080e+01,-1.267970e+01
-6.107152e+01,-1.267970e+01
-6.095224e+01,-1.267970e+01
-6.083296e+01,-1.267970e+01
-6.071368e+01,-1.267970e+01
-6.059440e+01,-1.267970e+01
-6.047512e+01,-1.267970e+01
-6.035584e+01,-1.267970e+01
-6.023656e+01,-1.267970e+01
-6.011728e+01,-1.267970e+01
-5.999800e+01,-1.267970e+01
-5.987872e+01,-1.267970e+01
-5.975944e+01,-1.267970e+01
-5.964016e+01,-1.267970e+01
-5.952088e+01,-1.267970e+01
-5.940160e+01,-1.267970e+01
-5.928232e+01,-1.267970e+01
-5.916304e+01,-1.267970e+01
-5.904376e+01,-1.267970e+01
-5.892447e+01,-1.267970e+01
-5.880519e+01,-1.267970e+01
-5.868591e+01,-1.267970e+01
-5.856663e+01,-1.267970e+01
-5.844735e+01,-1.109474e+01
-5.832807e+01,-1.109474e+01
-5.820879e+01,-1.109474e+01
-5.808951e+01,-1.109474e+01
-5.797023e+01,-1.109474e+01
-5.785095e+01,-1.109474e+01
-5.773167e+01,-1.109474e+01
-5.761239e+01,-1.109474e+01
-5.749311e+01,-1.109474e+01
-5.737383e+01,-1.109474e+01
-5.725455e+01,-1.109474e+01
-5.713527e+01,-1.109474e+01
-5.701599e+01,-1.109474e+01
-5.689671e+01,-1.109474e+01
-5.677743e+01,-1.109474e+01
-5.665815e+01,-1.109474e+01
-5.653887e+01,-1.109474e+01
-5.641959e+01,-1.109474e+01
-5.630031e+01,-1.109474e+01
-5.618103e+01,-1.109474e+01
-5.606175e+01,-1.109474e+01
-5.594247e+01,-1.109474e+01
-5.582319e+01,-1.109474e+01
-5.570391e+01,-1.109474e+01
-5.558463e+01,-1.109474e+01
-5.546535e+01,-1.109474e+01
-5.534607e+01,-1.109474e+01
-5.522679e+01,-1.109474e+01
-5.510750e+01,-1.109474e+01
-5.498822e+01,-1.109474e+01
-5.486894e+01,-1.109474e+01
-5.474966e+01,-1.109474e+01
-5.463038e+01,-1.109474e+01
-5.451110e+01,-1.109474e+01
-5.439182e+01,-1.109474e+01
-5.427254e+01,-1.109474e+01
-5.415326e+01,-1.109474e+01
-5.403398e+01,-1.109474e+01
-5.391470e+01,-1.109474e+01
-5.379542e+01,-1.109474e+01
-5.367614e+01,-1.109474e+01
-5.355686e+01,-1.109474e+01
-5.343758e+01,-1.109474e+01
-5.331830e+01,-1.109474e+01
-5.319902e+01,-1.109474e+01
-5.307974e+01,-1.109474e+01
-5.296046e+01,-1.109474e+01
-5.284118e+01,-1.109474e+01
-5.272190e+01,-1.109474e+01
-5.260262e+01,-1.109474e+01
-5.248334e+01,-1.109474e+01
-5.236406e+01,-1.109474e+01
-5.224478e+01,-1.109474e+01
-5.212550e+01,-1.109474e+01
-5.200622e+01,-1.109474e+01
-5.188694e+01,-1.109474e+01
-5.176766e+01,-1.109474e+01
-5.164838e+01,-1.109474e+01
-5.152910e+01,-1.109474e+01
-5.140982e+01,-1.109474e+01
-5.129053e+01,-1.109474e+01
-5.117125e+01,-1.109474e+01
-5.105197e+01,-1.109474e+01
-5.093269e+01,-1.109474e+01
-5.081341e+01,-1.109474e+01
-5.069413e+01,-1.109474e+01
-5.057485e+01,-1.109474e+01
-5.045557e+01,-1.109474e+01
-5.033629e+01,-1.109474e+01
-5.021701e+01,-1.109474e+01
-5.009773e+01,-1.109474e+01
-4.997845e+01,-1.109474e+01
-4.985917e+01,-1.109474e+01
-4.973989e+01,-1.109474e+01
-4.962061e+01,-1.109474e+01
-4.950133e+01,-1.109474e+01
-4.938205e+01,-1.109474e+01
-4.926277e+01,-1.109474e+01
-4.914349e+01,-1.109474e+01
-4.902421e+01,-1.109474e+01
-4.890493e+01,-1.109474e+01
-4.878565e+01,-1.109474e+01
-4.866637e+01,-1.109474e+01
-4.854709e+01,-1.109474e+01
-4.842781e+01,-1.109474e+01
-4.830853e+01,-1.109474e+01
-4.818925e+01,-1.109474e+01
-4.806997e+01,-1.109474e+01
-4.795069e+01,-1.109474e+01
-4.783141e+01,-1.109474e+01
-4.771213e+01,-1.109474e+01
-4.759285e+01,-1.109474e+01
-4.747356e+01,-1.109474e+01
-4.735428e+01,-1.109474e+01
-4.723500e+01,-1.109474e+01
-4.711572e+01,-1.109474e+01
-4.699644e+01,-1.109474e+01
-4.687716e+01,-1.109474e+01
-4.675788e+01,-1.109474e+01
-4.663860e+01,-1.109474e+01
-4.651932e+01,-1.109474e+01
-4.640004e+01,-1.109474e+01
-4.628076e+01,-1.109474e+01
-4.616148e+01,-1.109474e+01
-4.604220e+01,-1.109474e+01
-4.592292e+01,-1.109474e+01
-4.580364e+01,-1.109474e+01
-4.568436e+01,-1.109474e+01
-4.556508e+01,-1.109474e+01
-4.544580e+01,-1.109474e+01
-4.532652e+01,-1.109474e+01
-4.520724e+01,-1.109474e+01
-4.508796e+01,-1.109474e+01
-4.496868e+01,-1.109474e+01
-4.484940e+01,-1.109474e+01
-4.473012e+01,-1.109474e+01
-4.461084e+01,-1.109474e+01
-4.449156e+01,-1.109474e+01
-4.437228e+01,-1.109474e+01
-4.425300e+01,-1.109474e+01
-4.413372e+01,-1.109474e+01
-4.401444e+01,-1.109474e+01
-4.389516e+01,-1.109474e+01
-4.377588e+01,-1.109474e+01
-4.365659e+01,-1.109474e+01
-4.353731e+01,-1.109474e+01
-4.341803e+01,-1.109474e+01
-4.329875e+01,-1.109474e+01
-4.317947e+01,-1.109474e+01
-4.306019e+01,-1.109474e+01
-4.294091e+01,-1.109474e+01
-4.282163e+01,-1.109474e+01
-4.270235e+01,-1.109474e+01
-4.258307e+01,-1.109474e+01
-4.246379e+01,-1.109474e+01
-4.234451e+01,-1.109474e+01
-4.222523e+01,-1.109474e+01
-4.210595e+01,-1.109474e+01
-4.198667e+01,-1.109474e+01
-4.186739e+01,-1.109474e+01
-4.174811e+01,-1.109474e+01
-4.162883e+01,-1.109474e+01
-4.150955e+01,-1.109474e+01
-4.139027e+01,-1.109474e+01
-4.127099e+01,-1.109474e+01
-4.115171e+01,-1.109474e+01
-4.103243e+01,-1.109474e+01
-4.091315e+01,-1.109474e+01
-4.079387e+01,-1.109474e+01
-4.067459e+01,-1.109474e+01
-4.055531e+01,-1.109474e+01
-4.043603e+01,-1.109474e+01
-4.031675e+01,-1.109474e+01
-4.019747e+01,-1.109474e+01
-4.007819e+01,-1.109474e+01
-3.995891e+01,-1.109474e+01
-3.983962e+01,-1.109474e+01
-3.972034e+01,-1.109474e+01
-3.960106e+01,-1.109474e+01
-3.948178e+01,-1.109474e+01
-3.936250e+01,-1.109474e+01
-3.924322e+01,-1.109474e+01
-3.912394e+01,-1.109474e+01
-3.900466e+01,-1.109474e+01
-3.888538e+01,-1.109474e+01
-3.876610e+01,-1.109474e+01
-3.864682e+01,-1.109474e+01
-3.852754e+01,-1.109474e+01
-3.840826e+01,-1.109474e+01
-3.828898e+01,-1.109474e+01
-3.816970e+01,-1.109474e+01
-3.805042e+01,-1.109474e+01
-3.793114e+01,-1.109474e+01
-3.781186e+01,-1.109474e+01
-3.769258e+01,-1.109474e+01
-3.757330e+01,-1.109474e+01
-3.745402e+01,-1.109474e+01
-3.733474e+01,-1.109474e+01
-3.721546e+01,-1.109474e+01
-3.709618e+01,-1.109474e+01
-3.697690e+01,-1.109474e+01
-3.685762e+01,-1.109474e+01
-3.673834e+01,-1.109474e+01
-3.661906e+01,-1.109474e+01
-3.649978e+01,-1.109474e+01
-3.638050e+01,-1.109474e+01
-3.626122e+01,-1.109474e+01
-3.614194e+01,-1.109474e+01
-3.602265e+01,-1.109474e+01
-3.590337e+01,-1.109474e+01
-3.578409e+01,-1.109474e+01
-3.566481e+01,-1.109474e+01
-3.554553e+01,-1.109474e+01
-3.542625e+01,-1.109474e+01
-3.530697e+01,-1.109474e+01
-3.518769e+01,-1.109474e+01
-3.506841e+01,-1.109474e+01
-3.494913e+01,-1.109474e+01
-3.482985e+01,-1.109474e+01
-3.471057e+01,-1.109474e+01
-3.459129e+01,-1.109474e+01
-3.447201e+01,-1.109474e+01
-3.435273e+01,-1.109474e+01
-3.423345e+01,-1.109474e+01
-3.411417e+01,-1.109474e+01
-3.399489e+01,-1.109474e+01
-3.387561e+01,-1.109474e+01
-3.375633e+01,-1.109474e+01
-3.363705e+01,-1.109474e+01
-3.351777e+01,-1.109474e+01
-3.339849e+01,-1.109474e+01
-3.327921e+01,-1.109474e+01
-3.315993e+01,-1.109474e+01
-3.304065e+01,-1.109474e+01
-3.292137e+01,-1.109474e+01
-3.280209e+01,-1.109474e+01
-3.268281e+01,-1.109474e+01
-3.256353e+01,-1.109474e+01
-3.244425e+01,-1.109474e+01
-3.232497e+01,-1.109474e+01
-3.220568e+01,-1.109474e+01
-3.208640e+01,-1.109474e+01
-3.196712e+01,-1.109474e+01
-3.184784e+01,-1.109474e+01
-3.172856e+01,-1.109474e+01
-3.160928e+01,-1.109474e+01
-3.149000e+01,-1.109474e+01
-3.137072e+01,-1.109474e+01
-3.125144e+01,-1.109474e+01
-3.113216e+01,-1.109474e+01
-3.101288e+01,-1.109474e+01
-3.089360e+01,-1.109474e+01
-3.077432e+01,-1.109474e+01
-3.065504e+01,-1.109474e+01
-3.053576e+01,-1.109474e+01
-3.041648e+01,-1.109474e+01
-3.029720e+01,-1.109474e+01
-3.017792e+01,-1.109474e+01
-3.005864e+01,-1.109474e+01
-2.993936e+01,-1.109474e+01
-2.982008e+01,-1.109474e+01
-2.970080e+01,-1.109474e+01
-2.958152e+01,-1.109474e+01
-2.946224e+01,-1.109474e+01
-2.934296e+01,-1.109474e+01
-2.922368e+01,-1.109474e+01
-2.910440e+01,-1.109474e+01
-2.898512e+01,-1.109474e+01
-2.886584e+01,-1.109474e+01
-2.874656e+01,-1.109474e+01
-2.862728e+01,-1.109474e+01
-2.850799e+01,-1.109474e+01
-2.838871e+01,-1.109474e+01
-2.826943e+01,-1.109474e+01
-2.815015e+01,-1.109474e+01
-2.803087e+01,-1.109474e+01
-2.791159e+01,-1.109474e+01
-2.779231e+01,-1.109474e+01
-2.767303e+01,-1.109474e+01
-2.755375e+01,-1.109474e+01
-2.743447e+01,-1.109474e+01
-2.731519e+01,-1.109474e+01
-2.719591e+01,-1.109474e+01
-2.707663e+01,-1.109474e+01
-2.695735e+01,-1.109474e+01
-2.683807e+01,-1.109474e+01
-2.671879e+01,-1.109474e+01
-2.659951e+01,-1.109474e+01
-2.648023e+01,-1.109474e+01
-2.636095e+01,-1.109474e+01
-2.624167e+01,-1.109474e+01
-2.612239e+01,-1.109474e+01
-2.600311e+01,-1.109474e+01
-2.588383e+01,-1.109474e+01
-2.576455e+01,-1.109474e+01
-2.564527e+01,-1.109474e+01
-2.552599e+01,-1.109474e+01
-2.540671e+01,-1.109474e+01
-2.528743e+01,-1.109474e+01
-2.516815e+01,-1.109474e+01
-2.504887e+01,-1.109474e+01
-2.492959e+01,-1.109474e+01
-2.481031e+01,-1.109474e+01
-2.469102e+01,-1.109474e+01
-2.457174e+01,-1.109474e+01
-2.445246e+01,-1.109474e+01
-2.433318e+01,-1.109474e+01
-2.421390e+01,-1.109474e+01
-2.409462e+01,-1.109474e+01
-2.397534e+01,-1.109474e+01
-2.385606e+01,-1.109474e+01
-2.373678e+01,-1.109474e+01
-2.361750e+01,-1.109474e+01
-2.349822e+01,-1.109474e+01
-2.337894e+01,-1.109474e+01
-2.325966e+01,-1.109474e+01
-2.314038e+01,-1.109474e+01
-2.302110e+01,-1.109474e+01
-2.290182e+01,-1.109474e+01
-2.278254e+01,-1.109474e+01
-2.266326e+01,-1.109474e+01
-2.254398e+01,-1.109474e+01
-2.242470e+01,-1.109474e+01
-2.230542e+01,-1.109474e+01
-2.218614e+01,-1.109474e+01
-2.206686e+01,-1.109474e+01
-2.194758e+01,-1.109474e+01
-2.182830e+01,-1.109474e+01
-2.170902e+01,-1.109474e+01
-2.158974e+01,-1.109474e+01
-2.147046e+01,-1.109474e+01
-2.135118e+01,-1.109474e+01
-2.123190e+01,-1.109474e+01
-2.111262e+01,-1.109474e+01
-2.099334e+01,-1.109474e+01
-2.087405e+01,-1.109474e+01
-2.075477e+01,-1.109474e+01
-2.063549e+01,-1.109474e+01
-2.051621e+01,-1.109474e+01
-2.039693e+01,-1.109474e+01
-2.027765e+01,-1.109474e+01
-2.015837e+01,-1.109474e+01
-2.003909e+01,-1.109474e+01
-1.991981e+01,-1.109474e+01
-1.980053e+01,-9.509775e+00
-1.968125e+01,-9.509775e+00
-1.956197e+01,-9.509775e+00
-1.944269e+01,-9.509775e+00
-1.932341e+01,-9.509775e+00
-1.920413e+01,-9.509775e+00
-1.908485e+01,-9.509775e+00
-1.896557e+01,-9.509775e+00
-1.884629e+01,-9.509775e+00
-1.872701e+01,-9.509775e+00
-1.860773e+01,-9.509775e+00
-1.848845e+01,-9.509775e+00
-1.836917e+01,-9.509775e+00
-1.824989e+01,-9.509775e+00
-1.813061e+01,-9.509775e+00
-1.801133e+01,-9.509775e+00
-1.789205e+01,-9.509775e+00
-1.777277e+01,-9.509775e+00
-1.765349e+01,-9.509775e+00
-1.753421e+01,-9.509775e+00
-1.741493e+01,-9.509775e+00
-1.729565e+01,-9.509775e+00
-1.717637e+01,-9.509775e+00
-1.705708e+01,-9.509775e+00
-1.693780e+01,-9.509775e+00
-1.681852e+01,-9.509775e+00
-1.669924e+01,-9.509775e+00
-1.657996e+01,-9.509775e+00
-1.646068e+01,-9.509775e+00
-1.634140e+01,-9.509775e+00
-1.622212e+01,-9.509775e+00
-1.610284e+01,-9.509775e+00
-1.598356e+01,-9.509775e+00
-1.586428e+01,-9.509775e+00
-1.574500e+01,-9.509775e+00
-1.562572e+01,-9.509775e+00
-1.550644e+01,-9.509775e+00
-1.538716e+01,-9.509775e+00
-1.526788e+01,-9.509775e+00
-1.514860e+01,-9.509775e+00
-1.502932e+01,-9.509775e+00
-1.491004e+01,-9.509775e+00
-1.479076e+01,-9.509775e+00
-1.467148e+01,-9.509775e+00
-1.455220e+01,-9.509775e+00
-1.443292e+01,-9.509775e+00
-1.431364e+01,-9.509775e+00
-1.419436e+01,-9.509775e+00
-1.407508e+01,-9.509775e+00
-1.395580e+01,-9.509775e+00
-1.383652e+01,-9.509775e+00
-1.371724e+01,-9.509775e+00
-1.359796e+01,-9.509775e+00
-1.347868e+01,-9.509775e+00
-1.335940e+01,-9.509775e+00
-1.324011e+01,-9.509775e+00
-1.312083e+01,-9.509775e+00
-1.300155e+01,-9.509775e+00
-1.288227e+01,-9.509775e+00
-1.276299e+01,-9.509775e+00
-1.264371e+01,-9.509775e+00
-1.252443e+01,-9.509775e+00
-1.240515e+01,-9.509775e+00
-1.228587e+01,-9.509775e+00
-1.216659e+01,-9.509775e+00
-1.204731e+01,-9.509775e+00
-1.192803e+01,-9.509775e+00
-1.180875e+01,-9.509775e+00
-1.168947e+01,-9.509775e+00
-1.157019e+01,-9.509775e+00
-1.145091e+01,-9.509775e+00
-1.133163e+01,-9.509775e+00
-1.121235e+01,-9.509775e+00
-1.109307e+01,-9.509775e+00
-1.097379e+01,-9.509775e+00
-1.085451e+01,-9.509775e+00
-1.073523e+01,-9.509775e+00
-1.061595e+01,-9.509775e+00
-1.049667e+01,-9.509775e+00
-1.037739e+01,-9.509775e+00
-1.025811e+01,-9.509775e+00
-1.013883e+01,-9.509775e+00
-1.001955e+01,-9.509775e+00
-9.900266e+00,-9.509775e+00
-9.780986e+00,-9.509775e+00
-9.661705e+00,-9.509775e+00
-9.542425e+00,-9.509775e+00
-9.423145e+00,-9.509775e+00
-9.303864e+00,-9.509775e+00
-9.184584e+00,-9.509775e+00
-9.065304e+00,-9.509775e+00
-8.946024e+00,-9.509775e+00
-8.826743e+00,-9.509775e+00
-8.707463e+00,-9.509775e+00
-8.588183e+00,-9.509775e+00
-8.468902e+00,-9.509775e+00
-8.349622e+00,-9.509775e+00
-8.230342e+00,-9.509775e+00
-8.111061e+00,-9.509775e+00
-7.991781e+00,-9.509775e+00
-7.872501e+00,-9.509775e+00
-7.753220e+00,-9.509775e+00
-7.633940e+00,-9.509775e+00
-7.514660e+00,-9.509775e+00
-7.395379e+00,-9.509775e+00
-7.276099e+00,-9.509775e+00
-7.156819e+00,-9.509775e+00
-7.037539e+00,-9.509775e+00
-6.918258e+00,-7.924813e+00
-6.798978e+00,-7.924813e+00
-6.679698e+00,-7.924813e+00
-6.560417e+00,-7.924813e+00
-6.441137e+00,-7.924813e+00
-6.321857e+00,-7.924813e+00
-6.202576e+00,-7.924813e+00
-6.083296e+00,-7.924813e+00
-5.964016e+00,-7.924813e+00
-5.844735e+00,-7.924813e+00
-5.725455e+00,-7.924813e+00
-5.606175e+00,-7.924813e+00
-5.486894e+00,-7.924813e+00
-5.367614e+00,-7.924813e+00
-5.248334e+00,-7.924813e+00
-5.129053e+00,-7.924813e+00
-5.009773e+00,-7.924813e+00
-4.890493e+00,-7.924813e+00
-4.771213e+00,-7.924813e+00
-4.651932e+00,-7.924813e+00
-4.532652e+00,-7.924813e+00
-4.413372e+00,-7.924813e+00
-4.294091e+00,-7.924813e+00
-4.174811e+00,-7.924813e+00
-4.055531e+00,-7.924813e+00
-3.936250e+00,-7.924813e+00
-3.816970e+00,-7.924813e+00
-3.697690e+00,-7.924813e+00
-3.578409e+00,-7.924813e+00
-3.459129e+00,-7.924813e+00
-3.339849e+00,-7.924813e+00
-3.220568e+00,-7.924813e+00
-3.101288e+00,-7.924813e+00
-2.982008e+00,-7.924813e+00
-2.862728e+00,-7.924813e+00
-2.743447e+00,-7.924813e+00
-2.624167e+00,-6.339850e+00
-2.504887e+00,-6.339850e+00
-2.385606e+00,-6.339850e+00
-2.266326e+00,-6.339850e+00
-2.147046e+00,-6.339850e+00
-2.027765e+00,-6.339850e+00
-1.908485e+00,-6.339850e+00
-1.789205e+00,-6.339850e+00
-1.669924e+00,-6.339850e+00
-1.550644e+00,-6.339850e+00
-1.431364e+00,-6.339850e+00
-1.312083e+00,-6.339850e+00
-1.192803e+00,-4.754888e+00
-1.073523e+00,-4.754888e+00
-9.542425e-01,-4.754888e+00
-8.349622e-01,-4.754888e+00
-7.156819e-01,-4.754888e+00
-5.964016e-01,-4.754888e+00
-4.771213e-01,-4.754888e+00
-3.578409e-01,-4.754888e+00
-2.385606e-01,-4.754888e+00
-1.192803e-01,-4.754888e+00
0.000000e+00,-4.754888e+00
1.192803e-01,-4.754888e+00
2.385606e-01,-4.754888e+00
3.578409e-01,-4.754888e+00
4.771213e-01,-4.754888e+00
5.964016e-01,-4.754888e+00
7.156819e-01,-4.754888e+00
8.349622e-01,-4.754888e+00
9.542425e-01,-4.754888e+00
1.073523e+00,-4.754888e+00
1.192803e+00,-4.754888e+00
1.312083e+00,-6.339850e+00
1.431364e+00,-6.339850e+00
1.550644e+00,-6.339850e+00
1.669924e+00,-6.339850e+00
1.789205e+00,-6.339850e+00
1.908485e+00,-6.339850e+00
2.027765e+00,-6.339850e+00
2.147046e+00,-6.339850e+00
2.266326e+00,-6.339850e+00
2.385606e+00,-6.339850e+00
2.504887e+00,-6.339850e+00
2.624167e+00,-6.339850e+00
2.743447e+00,-7.924813e+00
2.862728e+00,-7.924813e+00
2.982008e+00,-7.924813e+00
3.101288e+00,-7.924813e+00
3.220568e+00,-7.924813e+00
3.339849e+00,-7.924813e+00
3.459129e+00,-7.924813e+00
3.578409e+00,-7.924813e+00
3.697690e+00,-7.924813e+00
3.816970e+00,-7.924813e+00
3.936250e+00,-7.924813e+00
4.055531e+00,-7.924813e+00
4.174811e+00,-7.924813e+00
4.294091e+00,-7.924813e+00
4.413372e+00,-7.924813e+00
4.532652e+00,-7.924813e+00
4.651932e+00,-7.924813e+00
4.771213e+00,-7.924813e+00
4.890493e+00,-7.924813e+00
5.009773e+00,-7.924813e+00
5.129053e+00,-7.924813e+00
5.248334e+00,-7.924813e+00
5.367614e+00,-7.924813e+00
5.486894e+00,-7.924813e+00
5.606175e+00,-7.924813e+00
5.725455e+00,-7.924813e+00
5.844735e+00,-7.924813e+00
5.964016e+00,-7.924813e+00
6.083296e+00,-7.924813e+00
6.202576e+00,-7.924813e+00
6.321857e+00,-7.924813e+00
6.441137e+00,-7.924813e+00
6.560417e+00,-7.924813e+00
6.679698e+00,-7.924813e+00
6.798978e+00,-7.924813e+00
6.918258e+00,-7.924813e+00
7.037539e+00,-9.509775e+00
7.156819e+00,-9.509775e+00
7.276099e+00,-9.509775e+00
7.395379e+00,-9.509775e+00
7.514660e+00,-9.509775e+00
7.633940e+00,-9.509775e+00
7.753220e+00,-9.509775e+00
7.872501e+00,-9.509775e+00
7.991781e+00,-9.509775e+00
8.111061e+00,-9.509775e+00
8.230342e+00,-9.509775e+00
8.349622e+00,-9.509775e+00
8.468902e+00,-9.509775e+00
8.588183e+00,-9.509775e+00
8.707463e+00,-9.509775e+00
8.826743e+00,-9.509775e+00
8.946024e+00,-9.509775e+00
9.065304e+00,-9.509775e+00
9.184584e+00,-9.509775e+00
9.303864e+00,-9.509775e+00
9.423145e+00,-9.509775e+00
9.542425e+00,-9.509775e+00
9.661705e+00,-9.509775e+00
9.780986e+00,-9.509775e+00
9.900266e+00,-9.509775e+00
1.001955e+01,-9.509775e+00
1.013883e+01,-9.509775e+00
1.025811e+01,-9.509775e+00
1.037739e+01,-9.509775e+00
1.049667e+01,-9.509775e+00
1.061595e+01,-9.509775e+00
1.073523e+01,-9.509775e+00
1.085451e+01,-9.509775e+00
1.097379e+01,-9.509775e+00
1.109307e+01,-9.509775e+00
1.121235e+01,-9.509775e+00
1.133163e+01,-9.509775e+00
1.145091e+01,-9.509775e+00
1.157019e+01,-9.509775e+00
1.168947e+01,-9.509775e+00
1.180875e+01,-9.509775e+00
1.192803e+01,-9.509775e+00
1.204731e+01,-9.509775e+00
1.216659e+01,-9.509775e+00
1.228587e+01,-9.509775e+00
1.240515e+01,-9.509775e+00
1.252443e+01,-9.509775e+00
1.264371e+01,-9.509775e+00
1.276299e+01,-9.509775e+00
1.288227e+01,-9.509775e+00
1.300155e+01,-9.509775e+00
1.312083e+01,-9.509775e+00
1.324011e+01,-9.509775e+00
1.335940e+01,-9.509775e+00
1.347868e+01,-9.509775e+00
1.359796e+01,-9.509775e+00
1.371724e+01,-9.509775e+00
1.383652e+01,-9.509775e+00
1.395580e+01,-9.509775e+00
1.407508e+01,-9.509775e+00
1.419436e+01,-9.509775e+00
1.431364e+01,-9.509775e+00
1.443292e+01,-9.509775e+00
1.455220e+01,-9.509775e+00
1.467148e+01,-9.509775e+00
1.479076e+01,-9.509775e+00
1.491004e+01,-9.509775e+00
1.502932e+01,-9.509775e+00
1.514860e+01,-9.509775e+00
1.526788e+01,-9.509775e+00
1.538716e+01,-9.509775e+00
1.550644e+01,-9.509775e+00
1.562572e+01,-9.509775e+00
1.574500e+01,-9.509775e+00
1.586428e+01,-9.509775e+00
1.598356e+01,-9.509775e+00
1.610284e+01,-9.509775e+00
1.622212e+01,-9.509775e+00
1.634140e+01,-9.509775e+00
1.646068e+01,-9.509775e+00
1.657996e+01,-9.509775e+00
1.669924e+01,-9.509775e+00
1.681852e+01,-9.509775e+00
1.693780e+01,-9.509775e+00
1.705708e+01,-9.509775e+00
1.717637e+01,-9.509775e+00
1.729565e+01,-9.509775e+00
1.741493e+01,-9.509775e+00
1.753421e+01,-9.509775e+00
1.765349e+01,-9.509775e+00
1.777277e+01,-9.509775e+00
1.789205e+01,-9.509775e+00
1.801133e+01,-9.509775e+00
1.813061e+01,-9.509775e+00
1.824989e+01,-9.509775e+00
1.836917e+01,-9.509775e+00
1.848845e+01,-9.509775e+00
1.860773e+01,-9.509775e+00
1.872701e+01,-9.509775e+00
1.884629e+01,-9.509775e+00
1.896557e+01,-9.509775e+00
1.908485e+01,-9.509775e+00
1.920413e+01,-9.509775e+00
1.932341e+01,-9.509775e+00
1.944269e+01,-9.509775e+00
1.956197e+01,-9.509775e+00
1.968125e+01,-9.509775e+00
1.980053e+01,-9.509775e+00
1.991981e+01,-1.109474e+01
2.003909e+01,-1.109474e+01
2.015837e+01,-1.109474e+01
2.027765e+01,-1.109474e+01
2.039693e+01,-1.109474e+01
2.051621e+01,-1.109474e+01
2.063549e+01,-1.109474e+01
2.075477e+01,-1.109474e+01
2.087405e+01,-1.109474e+01
2.099334e+01,-1.109474e+01
2.111262e+01,-1.109474e+01
2.123190e+01,-1.109474e+01
2.135118e+01,-1.109474e+01
2.147046e+01,-1.109474e+01
2.158974e+01,-1.109474e+01
2.170902e+01,-1.109474e+01
2.182830e+01,-1.109474e+01
2.194758e+01,-1.109474e+01
2.206686e+01,-1.109474e+01
2.218614e+01,-1.109474e+01
2.230542e+01,-1.109474e+01
2.242470e+01,-1.109474e+01
2.254398e+01,-1.109474e+01
2.266326e+01,-1.109474e+01
2.278254e+01,-1.109474e+01
2.290182e+01,-1.109474e+01
2.302110e+01,-1.109474e+01
2.314038e+01,-1.109474e+01
2.325966e+01,-1.109474e+01
2.337894e+01,-1.109474e+01
2.349822e+01,-1.109474e+01
2.361750e+01,-1.109474e+01
2.373678e+01,-1.109474e+01
2.385606e+01,-1.109474e+01
2.397534e+01,-1.109474e+01
2.409462e+01,-1.109474e+01
2.421390e+01,-1.109474e+01
2.433318e+01,-1.109474e+01
2.445246e+01,-1.109474e+01
2.457174e+01,-1.109474e+01
2.469102e+01,-1.109474e+01
2.481031e+01,-1.109474e+01
2.492959e+01,-1.109474e+01
2.504887e+01,-1.109474e+01
2.516815e+01,-1.109474e+01
2.528743e+01,-1.109474e+01
2.540671e+01,-1.109474e+01
2.552599e+01,-1.109474e+01
2.564527e+01,-1.109474e+01
2.576455e+01,-1.109474e+01
2.588383e+01,-1.109474e+01
2.600311e+01,-1.109474e+01
2.612239e+01,-1.109474e+01
2.624167e+01,-1.109474e+01
2.636095e+01,-1.109474e+01
2.648023e+01,-1.109474e+01
2.659951e+01,-1.109474e+01
2.671879e+01,-1.109474e+01
2.683807e+01,-1.109474e+01
2.695735e+01,-1.109474e+01
2.707663e+01,-1.109474e+01
2.719591e+01,-1.109474e+01
2.731519e+01,-1.109474e+01
2.743447e+01,-1.109474e+01
2.755375e+01,-1.109474e+01
2.767303e+01,-1.109474e+01
2.779231e+01,-1.109474e+01
2.791159e+01,-1.109474e+01
2.803087e+01,-1.109474e+01
2.815015e+01,-1.109474e+01
2.826943e+01,-1.109474e+01
2.838871e+01,-1.109474e+01
2.850799e+01,-1.109474e+01
2.862728e+01,-1.109474e+01
2.874656e+01,-1.109474e+01
2.886584e+01,-1.109474e+01
2.898512e+01,-1.109474e+01
2.910440e+01,-1.109474e+01
2.922368e+01,-1.109474e+01
2.934296e+01,-1.109474e+01
2.946224e+01,-1.109474e+01
2.958152e+01,-1.109474e+01
2.970080e+01,-1.109474e+01
2.982008e+01,-1.109474e+01
2.993936e+01,-1.109474e+01
3.005864e+01,-1.109474e+01
3.017792e+01,-1.109474e+01
3.029720e+01,-1.109474e+01
3.041648e+01,-1.109474e+01
3.053576e+01,-1.109474e+01
3.065504e+01,-1.109474e+01
3.077432e+01,-1.109474e+01
3.089360e+01,-1.109474e+01
3.101288e+01,-1.109474e+01
3.113216e+01,-1.109474e+01
3.125144e+01,-1.109474e+01
3.137072e+01,-1.109474e+01
3.149000e+01,-1.109474e+01
3.160928e+01,-1.109474e+01
3.172856e+01,-1.109474e+01
3.184784e+01,-1.109474e+01
3.196712e+01,-1.109474e+01
3.208640e+01,-1.109474e+01
3.220568e+01,-1.109474e+01
3.232497e+01,-1.109474e+01
3.244425e+01,-1.109474e+01
3.256353e+01,-1.109474e+01
3.268281e+01,-1.109474e+01
3.280209e+01,-1.109474e+01
3.292137e+01,-1.109474e+01
3.304065e+01,-1.109474e+01
3.315993e+01,-1.109474e+01
3.327921e+01,-1.109474e+01
3.339849e+01,-1.109474e+01
3.351777e+01,-1.109474e+01
3.363705e+01,-1.109474e+01
3.375633e+01,-1.109474e+01
3.387561e+01,-1.109474e+01
3.399489e+01,-1.109474e+01
3.411417e+01,-1.109474e+01
3.423345e+01,-1.109474e+01
3.435273e+01,-1.109474e+01
3.447201e+01,-1.109474e+01
3.459129e+01,-1.109474e+01
3.471057e+01,-1.109474e+01
3.482985e+01,-1.109474e+01
3.494913e+01,-1.109474e+01
3.506841e+01,-1.109474e+01
3.518769e+01,-1.109474e+01
3.530697e+01,-1.109474e+01
3.542625e+01,-1.109474e+01
3.554553e+01,-1.109474e+01
3.566481e+01,-1.109474e+01
3.578409e+01,-1.109474e+01
3.590337e+01,-1.109474e+01
3.602265e+01,-1.109474e+01
3.614194e+01,-1.109474e+01
3.626122e+01,-1.109474e+01
3.638050e+01,-1.109474e+01
3.649978e+01,-1.109474e+01
3.661906e+01,-1.109474e+01
3.673834e+01,-1.109474e+01
3.685762e+01,-1.109474e+01
3.697690e+01,-1.109474e+01
3.709618e+01,-1.109474e+01
3.721546e+01,-1.109474e+01
3.733474e+01,-1.109474e+01
3.745402e+01,-1.109474e+01
3.757330e+01,-1.109474e+01
3.769258e+01,-1.109474e+01
3.781186e+01,-1.109474e+01
3.793114e+01,-1.109474e+01
3.805042e+01,-1.109474e+01
3.816970e+01,-1.109474e+01
3.828898e+01,-1.109474e+01
3.840826e+01,-1.109474e+01
3.852754e+01,-1.109474e+01
3.864682e+01,-1.109474e+01
3.876610e+01,-1.109474e+01
3.888538e+01,-1.109474e+01
3.900466e+01,-1.109474e+01
3.912394e+01,-1.109474e+01
3.924322e+01,-1.109474e+01
3.936250e+01,-1.109474e+01
3.948178e+01,-1.109474e+01
3.960106e+01,-1.109474e+01
3.972034e+01,-1.109474e+01
3.983962e+01,-1.109474e+01
3.995891e+01,-1.109474e+01
4.007819e+01,-1.109474e+01
4.019747e+01,-1.109474e+01
4.031675e+01,-1.109474e+01
4.043603e+01,-1.109474e+01
4.055531e+01,-1.109474e+01
4.067459e+01,-1.109474e+01
4.079387e+01,-1.109474e+01
4.091315e+01,-1.109474e+01
4.103243e+01,-1.109474e+01
4.115171e+01,-1.109474e+01
4.127099e+01,-1.109474e+01
4.139027e+01,-1.109474e+01
4.150955e+01,-1.109474e+01
4.162883e+01,-1.109474e+01
4.174811e+01,-1.109474e+01
4.186739e+01,-1.109474e+01
4.198667e+01,-1.109474e+01
4.210595e+01,-1.109474e+01
4.222523e+01,-1.109474e+01
4.234451e+01,-1.109474e+01
4.246379e+01,-1.109474e+01
4.258307e+01,-1.109474e+01
4.270235e+01,-1.109474e+01
4.282163e+01,-1.109474e+01
4.294091e+01,-1.109474e+01
4.306019e+01,-1.109474e+01
4.317947e+01,-1.109474e+01
4.329875e+01,-1.109474e+01
4.341803e+01,-1.109474e+01
4.353731e+01,-1.109474e+01
4.365659e+01,-1.109474e+01
4.377588e+01,-1.109474e+01
4.389516e+01,-1.109474e+01
4.401444e+01,-1.109474e+01
4.413372e+01,-1.109474e+01
4.425300e+01,-1.109474e+01
4.437228e+01,-1.109474e+01
4.449156e+01,-1.109474e+01
4.461084e+01,-1.109474e+01
4.473012e+01,-1.109474e+01
4.484940e+01,-1.109474e+01
4.496868e+01,-1.109474e+01
4.508796e+01,-1.109474e+01
4.520724e+01,-1.109474e+01
4.532652e+01,-1.109474e+01
4.544580e+01,-1.109474e+01
4.556508e+01,-1.109474e+01
4.568436e+01,-1.109474e+01
4.580364e+01,-1.109474e+01
4.592292e+01,-1.109474e+01
4.604220e+01,-1.109474e+01
4.616148e+01,-1.109474e+01
4.628076e+01,-1.109474e+01
4.640004e+01,-1.109474e+01
4.651932e+01,-1.109474e+01
4.663860e+01,-1.109474e+01
4.675788e+01,-1.109474e+01
4.687716e+01,-1.109474e+01
4.699644e+01,-1.109474e+01
4.711572e+01,-1.109474e+01
4.723500e+01,-1.109474e+01
4.735428e+01,-1.109474e+01
4.747356e+01,-1.109474e+01
4.759285e+01,-1.109474e+01
4.771213e+01,-1.109474e+01
4.783141e+01,-1.109474e+01
4.795069e+01,-1.109474e+01
4.806997e+01,-1.109474e+01
4.818925e+01,-1.109474e+01
4.830853e+01,-1.109474e+01
4.842781e+01,-1.109474e+01
4.854709e+01,-1.109474e+01
4.866637e+01,-1.109474e+01
4.878565e+01,-1.109474e+01
4.890493e+01,-1.109474e+01
4.902421e+01,-1.109474e+01
4.914349e+01,-1.109474e+01
4.926277e+01,-1.109474e+01
4.938205e+01,-1.109474e+01
4.950133e+01,-1.109474e+01
4.962061e+01,-1.109474e+01
4.973989e+01,-1.109474e+01
4.985917e+01,-1.109474e+01
4.997845e+01,-1.109474e+01
5.009773e+01,-1.109474e+01
5.021701e+01,-1.109474e+01
5.033629e+01,-1.109474e+01
5.045557e+01,-1.109474e+01
5.057485e+01,-1.109474e+01
5.069413e+01,-1.109474e+01
5.081341e+01,-1.109474e+01
5.093269e+01,-1.109474e+01
5.105197e+01,-1.109474e+01
5.117125e+01,-1.109474e+01
5.129053e+01,-1.109474e+01
5.140982e+01,-1.109474e+01
5.152910e+01,-1.109474e+01
5.164838e+01,-1.109474e+01
5.176766e+01,-1.109474e+01
5.188694e+01,-1.109474e+01
5.200622e+01,-1.109474e+01
5.212550e+01,-1.109474e+01
5.224478e+01,-1.109474e+01
5.236406e+01,-1.109474e+01
5.248334e+01,-1.109474e+01
5.260262e+01,-1.109474e+01
5.272190e+01,-1.109474e+01
5.284118e+01,-1.109474e+01
5.296046e+01,-1.109474e+01
5.307974e+01,-1.109474e+01
5.319902e+01,-1.109474e+01
5.331830e+01,-1.109474e+01
5.343758e+01,-1.109474e+01
5.355686e+01,-1.109474e+01
5.367614e+01,-1.109474e+01
5.379542e+01,-1.109474e+01
5.391470e+01,-1.109474e+01
5.403398e+01,-1.109474e+01
5.415326e+01,-1.109474e+01
5.427254e+01,-1.109474e+01
5.439182e+01,-1.109474e+01
5.451110e+01,-1.109474e+01
5.463038e+01,-1.109474e+01
5.474966e+01,-1.109474e+01
5.486894e+01,-1.109474e+01
5.498822e+01,-1.109474e+01
5.510750e+01,-1.109474e+01
5.522679e+01,-1.109474e+01
5.534607e+01,-1.109474e+01
5.546535e+01,-1.109474e+01
5.558463e+01,-1.109474e+01
5.570391e+01,-1.109474e+01
5.582319e+01,-1.109474e+01
5.594247e+01,-1.109474e+01
5.606175e+01,-1.109474e+01
5.618103e+01,-1.109474e+01
5.630031e+01,-1.109474e+01
5.641959e+01,-1.109474e+01
5.653887e+01,-1.109474e+01
5.665815e+01,-1.109474e+01
5.677743e+01,-1.109474e+01
5.689671e+01,-1.109474e+01
5.701599e+01,-1.109474e+01
5.713527e+01,-1.109474e+01
5.725455e+01,-1.109474e+01
5.737383e+01,-1.109474e+01
5.749311e+01,-1.109474e+01
5.761239e+01,-1.109474e+01
5.773167e+01,-1.109474e+01
5.785095e+01,-1.109474e+01
5.797023e+01,-1.109474e+01
5.808951e+01,-1.109474e+01
5.820879e+01,-1.109474e+01
5.832807e+01,-1.109474e+01
5.844735e+01,-1.109474e+01
5.856663e+01,-1.267970e+01
5.868591e+01,-1.267970e+01
5.880519e+01,-1.267970e+01
5.892447e+01,-1.267970e+01
5.904376e+01,-1.267970e+01
5.916304e+01,-1.267970e+01
5.928232e+01,-1.267970e+01
5.940160e+01,-1.267970e+01
5.952088e+01,-1.267970e+01
5.964016e+01,-1.267970e+01
5.975944e+01,-1.267970e+01
5.987872e+01,-1.267970e+01
5.999800e+01,-1.267970e+01
6.011728e+01,-1.267970e+01
6.023656e+01,-1.267970e+01
6.035584e+01,-1.267970e+01
6.047512e+01,-1.267970e+01
6.059440e+01,-1.267970e+01
6.071368e+01,-1.267970e+01
6.083296e+01,-1.267970e+01
6.095224e+01,-1.267970e+01
6.107152e+01,-1.267970e+01
6.119080e+01,-1.267970e+01
6.131008e+01,-1.267970e+01
6.142936e+01,-1.267970e+01
6.154864e+01,-1.267970e+01
6.166792e+01,-1.267970e+01
6.178720e+01,-1.267970e+01
6.190648e+01,-1.267970e+01
6.202576e+01,-1.267970e+01
6.214504e+01,-1.267970e+01
6.226432e+01,-1.267970e+01
6.238360e+01,-1.267970e+01
6.250288e+01,-1.267970e+01
6.262216e+01,-1.267970e+01
6.274144e+01,-1.267970e+01
6.286073e+01,-1.267970e+01
6.298001e+01,-1.267970e+01
6.309929e+01,-1.267970e+01
6.321857e+01,-1.267970e+01
6.333785e+01,-1.267970e+01
6.345713e+01,-1.267970e+01
6.357641e+01,-1.267970e+01
6.369569e+01,-1.267970e+01
6.381497e+01,-1.267970e+01
6.393425e+01,-1.267970e+01
6.405353e+01,-1.267970e+01
6.417281e+01,-1.267970e+01
6.429209e+01,-1.267970e+01
6.441137e+01,-1.267970e+01
6.453065e+01,-1.267970e+01
6.464993e+01,-1.267970e+01
6.476921e+01,-1.267970e+01
6.488849e+01,-1.267970e+01
6.500777e+01,-1.267970e+01
6.512705e+01,-1.267970e+01
6.524633e+01,-1.267970e+01
6.536561e+01,-1.267970e+01
6.548489e+01,-1.267970e+01
6.560417e+01,-1.267970e+01
6.572345e+01,-1.267970e+01
6.584273e+01,-1.267970e+01
6.596201e+01,-1.267970e+01
6.608129e+01,-1.267970e+01
6.620057e+01,-1.267970e+01
6.631985e+01,-1.267970e+01
6.643913e+01,-1.267970e+01
6.655842e+01,-1.267970e+01
6.667770e+01,-1.267970e+01
6.679698e+01,-1.267970e+01
6.691626e+01,-1.267970e+01
6.703554e+01,-1.267970e+01
6.715482e+01,-1.267970e+01
6.727410e+01,-1.267970e+01
6.739338e+01,-1.267970e+01
6.751266e+01,-1.267970e+01
6.763194e+01,-1.267970e+01
6.775122e+01,-1.267970e+01
6.787050e+01,-1.267970e+01
6.798978e+01,-1.267970e+01
6.810906e+01,-1.267970e+01
6.822834e+01,-1.267970e+01
6.834762e+01,-1.267970e+01
6.846690e+01,-1.267970e+01
6.858618e+01,-1.267970e+01
6.870546e+01,-1.267970e+01
6.882474e+01,-1.267970e+01
6.894402e+01,-1.267970e+01
6.906330e+01,-1.267970e+01
6.918258e+01,-1.267970e+01
6.930186e+01,-1.267970e+01
6.942114e+01,-1.267970e+01
6.954042e+01,-1.267970e+01
6.965970e+01,-1.267970e+01
6.977898e+01,-1.267970e+01
6.989826e+01,-1.267970e+01
7.001754e+01,-1.267970e+01
7.013682e+01,-1.267970e+01
7.025610e+01,-1.267970e+01
7.037539e+01,-1.267970e+01
7.049467e+01,-1.267970e+01
7.061395e+01,-1.267970e+01
7.073323e+01,-1.267970e+01
7.085251e+01,-1.267970e+01
7.097179e+01,-1.267970e+01
7.109107e+01,-1.267970e+01
7.121035e+01,-1.267970e+01
7.132963e+01,-1.267970e+01
7.144891e+01,-1.267970e+01
7.156819e+01,-1.267970e+01
7.168747e+01,-1.267970e+01
7.180675e+01,-1.267970e+01
7.192603e+01,-1.267970e+01
7.204531e+01,-1.267970e+01
7.216459e+01,-1.267970e+01
7.228387e+01,-1.267970e+01
7.240315e+01,-1.267970e+01
7.252243e+01,-1.267970e+01
7.264171e+01,-1.267970e+01
7.276099e+01,-1.267970e+01
7.288027e+01,-1.267970e+01
7.299955e+01,-1.267970e+01
7.311883e+01,-1.267970e+01
7.323811e+01,-1.267970e+01
7.335739e+01,-1.267970e+01
7.347667e+01,-1.267970e+01
7.359595e+01,-1.267970e+01
7.371523e+01,-1.267970e+01
7.383451e+01,-1.267970e+01
7.395379e+01,-1.267970e+01
7.407307e+01,-1.267970e+01
7.419236e+01,-1.267970e+01
7.431164e+01,-1.267970e+01
7.443092e+01,-1.267970e+01
7.455020e+01,-1.267970e+01
7.466948e+01,-1.267970e+01
7.478876e+01,-1.267970e+01
7.490804e+01,-1.267970e+01
7.502732e+01,-1.267970e+01
7.514660e+01,-1.267970e+01
7.526588e+01,-1.267970e+01
7.538516e+01,-1.267970e+01
7.550444e+01,-1.267970e+01
7.562372e+01,-1.267970e+01
7.574300e+01,-1.267970e+01
7.586228e+01,-1.267970e+01
7.598156e+01,-1.267970e+01
7.610084e+01,-1.267970e+01
7.622012e+01,-1.267970e+01
7.633940e+01,-1.267970e+01
7.645868e+01,-1.267970e+01
7.657796e+01,-1.267970e+01
7.669724e+01,-1.267970e+01
7.681652e+01,-1.267970e+01
7.693580e+01,-1.267970e+01
7.705508e+01,-1.267970e+01
7.717436e+01,-1.267970e+01
7.729364e+01,-1.267970e+01
7.741292e+01,-1.267970e+01
7.753220e+01,-1.267970e+01
7.765148e+01,-1.267970e+01
7.777076e+01,-1.267970e+01
7.789004e+01,-1.267970e+01
7.800933e+01,-1.267970e+01
7.812861e+01,-1.267970e+01
7.824789e+01,-1.267970e+01
7.836717e+01,-1.267970e+01
7.848645e+01,-1.267970e+01
7.860573e+01,-1.267970e+01
7.872501e+01,-1.267970e+01
7.884429e+01,-1.267970e+01
7.896357e+01,-1.267970e+01
7.908285e+01,-1.267970e+01
7.920213e+01,-1.267970e+01
7.932141e+01,-1.267970e+01
7.944069e+01,-1.267970e+01
7.955997e+01,-1.267970e+01
7.967925e+01,-1.267970e+01
7.979853e+01,-1.267970e+01
7.991781e+01,-1.267970e+01
8.003709e+01,-1.267970e+01
8.015637e+01,-1.267970e+01
8.027565e+01,-1.267970e+01
8.039493e+01,-1.267970e+01
8.051421e+01,-1.267970e+01
8.063349e+01,-1.267970e+01
8.075277e+01,-1.267970e+01
8.087205e+01,-1.267970e+01
8.099133e+01,-1.267970e+01
8.111061e+01,-1.267970e+01
8.122989e+01,-1.267970e+01
8.134917e+01,-1.267970e+01
8.146845e+01,-1.267970e+01
8.158773e+01,-1.267970e+01
8.170701e+01,-1.267970e+01
8.182630e+01,-1.267970e+01
8.194558e+01,-1.267970e+01
8.206486e+01,-1.267970e+01
8.218414e+01,-1.267970e+01
8.230342e+01,-1.267970e+01
8.242270e+01,-1.267970e+01
8.254198e+01,-1.267970e+01
8.266126e+01,-1.267970e+01
8.278054e+01,-1.267970e+01
8.289982e+01,-1.267970e+01
8.301910e+01,-1.267970e+01
8.313838e+01,-1.267970e+01
8.325766e+01,-1.267970e+01
8.337694e+01,-1.267970e+01
8.349622e+01,-1.267970e+01
8.361550e+01,-1.267970e+01
8.373478e+01,-1.267970e+01
8.385406e+01,-1.267970e+01
8.397334e+01,-1.267970e+01
8.409262e+01,-1.267970e+01
8.421190e+01,-1.267970e+01
8.433118e+01,-1.267970e+01
8.445046e+01,-1.267970e+01
8.456974e+01,-1.267970e+01
8.468902e+01,-1.267970e+01
8.480830e+01,-1.267970e+01
8.492758e+01,-1.267970e+01
8.504686e+01,-1.267970e+01
8.516614e+01,-1.267970e+01
8.528542e+01,-1.267970e+01
8.540470e+01,-1.267970e+01
8.552398e+01,-1.267970e+01
8.564327e+01,-1.267970e+01
8.576255e+01,-1.267970e+01
8.588183e+01,-1.267970e+01
8.600111e+01,-1.267970e+01
8.612039e+01,-1.267970e+01
8.623967e+01,-1.267970e+01
8.635895e+01,-1.267970e+01
8.647823e+01,-1.267970e+01
8.659751e+01,-1.267970e+01
8.671679e+01,-1.267970e+01
8.683607e+01,-1.267970e+01
8.695535e+01,-1.267970e+01
8.707463e+01,-1.267970e+01
8.719391e+01,-1.267970e+01
8.731319e+01,-1.267970e+01
8.743247e+01,-1.267970e+01

